A cut finite element method for the Darcy problem

We present and analyze a cut finite element method for the weak imposition of the Neumann boundary conditions of the Darcy problem. The Raviart-Thomas mixed element on both triangular and quadrilateral meshes is considered. Our method is based on the Nitsche formulation studied in [10.1515/jnma-2021-0042] and can be considered as a first attempt at extension in the unfitted case. The key feature is to add two ghost penalty operators to stabilize both the velocity and pressure fields. We rigorously prove our stabilized formulation to be well-posed and derive a priori error estimates for the velocity and pressure fields. We show that an upper bound for the condition number of the stiffness matrix holds as well. Numerical examples corroborating the theory are included.

==> Data/coerc_const_A_pentagon.txt <==
0.50000000000000000000	 0.15450126834544206100	 0.15397095485110900981	 0.15396564894710584870	 0.15396559588778846450	 0.15396559535719514522	 0.15396559535188913959
0.25000000000000000000	 0.00141229948493000121	 0.00001414194395897787	 0.00000014142133733186	 0.00000000141421337056	 0.00000000001414269478	 0.00000000000018800889
0.12500000000000000000	 0.00282053255196625585	 0.00002827780570846127	 0.00000028284263122347	 0.00000000282842610784	 0.00000000002828493218	 0.00000000000037613461
0.06250000000000000000	 0.00562511664896577813	 0.00005656434833516077	 0.00000056568510162757	 0.00000000565685212086	 0.00000000005656978928	 0.00000000000070862681
0.03125000000000000000	 0.01118722193217447196	 0.00011312401748409430	 0.00000053101801906763	 0.00000001131370505715	 0.00000000011314075678	 0.00000000000117248029
0.01562500000000000000	 0.02212682557818262952	 0.00022622287717248668	 0.00000047253844920996	 0.00000002262740224620	 0.00000000022627445099	 0.00000000000185227474


==> Data/coerc_const_a_fitted_square_p=0.txt <==
0.50000000000000000000	 1.00000000000000666134
0.25000000000000000000	 0.99999999999993749444
0.12500000000000000000	 0.99999999999894573222
0.06250000000000000000	 0.99999999999289934660
0.03125000000000000000	 0.99999999995553590093
0.01562500000000000000	 0.99999999947157758307


==> Data/coerc_const_a_fitted_square_p=0_gamma10dplus1square.txt <==
0.50000000000000000000	 1.00000000000000666134
0.25000000000000000000	 0.99999999999993749444
0.12500000000000000000	 0.99999999999894573222
0.06250000000000000000	 0.99999999999289934660
0.03125000000000000000	 0.99999999995553590093
0.01562500000000000000	 0.99999999947157758307


==> Data/coerc_const_a_fitted_square_p=0_gamma=1.txt <==
0.50000000000000000000	 0.34693877551020413375
0.25000000000000000000	 0.33678756476683890941
0.12500000000000000000	 0.33420026007802272616
0.06250000000000000000	 0.33355027660266806100
0.03125000000000000000	 0.33338758239075561018
0.01562500000000000000	 0.33334689642544679256


==> Data/coerc_const_a_fitted_square_p=1.txt <==
0.50000000000000000000	 0.99999999999988442578
0.25000000000000000000	 0.99999999999626365543
0.12500000000000000000	 0.99999999996358246435
0.06250000000000000000	 0.99999999975416686837
0.03125000000000000000	 0.99999999850247656141
0.01562500000000000000	 0.99999999321372046168


==> Data/coerc_const_a_fitted_square_p=1_gamma10dplus1square.txt <==
0.50000000000000000000	 0.99999999999988442578
0.25000000000000000000	 0.99999999999626365543
0.12500000000000000000	 0.99999999996358246435
0.06250000000000000000	 0.99999999975416686837
0.03125000000000000000	 0.99999999850247656141
0.01562500000000000000	 0.99999999321372046168


==> Data/coerc_const_a_fitted_square_p=1_gamma=1.txt <==
0.50000000000000000000	 0.11285602103231703874
0.25000000000000000000	 0.11157729434460436635
0.12500000000000000000	 0.11122783559207395643
0.06250000000000000000	 0.11114029543461656502
0.03125000000000000000	 0.11111840738481319757
0.01562500000000000000	 0.11111293519154520626


==> Data/coerc_const_a_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.34693877551020413375
0.25000000000000000000	 0.33678756476683890941
0.12500000000000000000	 0.33420026007802272616
0.06250000000000000000	 0.33355027660266806100
0.03125000000000000000	 0.33338758239075561018
0.01562500000000000000	 0.33334689642544679256


==> Data/coerc_const_a_square_fitted_p=0_gamma=1_b0form.txt <==
0.50000000000000000000	 1.00000000000000111022
0.25000000000000000000	 0.99999999999996314060
0.12500000000000000000	 0.99999998451764504637
0.06250000000000000000	 0.99999999999886957092
0.03125000000000000000	 0.99999999999503963455


==> Data/coerc_const_a_square_fitted_p=0_gamma=1_mod.txt <==
0.50000000000000000000	 0.13513513513513467079
0.25000000000000000000	 0.03759398496240494436
0.12500000000000000000	 0.00967117988394575884
0.06250000000000000000	 0.00243546030199692960
0.03125000000000000000	 0.00060997926070480884
0.01562500000000000000	 0.00015256461111253246


==> Data/coerc_const_a_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.67346938775510167829
0.25000000000000000000	 0.99999999999995758948
0.12500000000000000000	 0.99999999999900857084
0.06250000000000000000	 0.99999999998598421147
0.03125000000000000000	 0.99999999980520393184
0.01562500000000000000	 0.99999999870015776615


==> Data/coerc_const_a_square_fitted_p=0_gamma=h-1_b0form.txt <==
0.50000000000000000000	 1.00000000000000444089
0.25000000000000000000	 0.99999999999982502885
0.12500000000000000000	 0.99999987843997839576
0.06250000000000000000	 0.99999999998705935145
0.03125000000000000000	 0.99999999953686291576


==> Data/coerc_const_a_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.18367346938775472309
0.25000000000000000000	 0.08808290155440359759
0.12500000000000000000	 0.04291287386215837663
0.06250000000000000000	 0.02115196876016915348
0.03125000000000000000	 0.01049719261127806010
0.01562500000000000000	 0.00522857200984680383


==> Data/coerc_const_a_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 0.10204081632653039247
0.25000000000000000000	 0.02590673575129523454
0.12500000000000000000	 0.00650195058517544222
0.06250000000000000000	 0.00162707452001264888
0.03125000000000000000	 0.00040686793066950727
0.01562500000000000000	 0.00010172319085270806


==> Data/coerc_const_a_square_fitted_p=0_gamma=h_2_b0form.txt <==
0.50000000000000000000	 1.00000000000000111022
0.25000000000000000000	 0.99999999999999089617
0.12500000000000000000	 0.99999999902450520395
0.06250000000000000000	 0.99999999999940425432
0.03125000000000000000	 0.99999999999596211886


==> Data/coerc_const_a_square_fitted_p=0_gamma=h_b0form.txt <==
0.50000000000000000000	 0.99999999999999944489
0.25000000000000000000	 0.99999999999998145928
0.12500000000000000000	 0.99999999874000056188
0.06250000000000000000	 0.99999999999940736295
0.03125000000000000000	 0.99999999999615984958


==> Data/coerc_const_a_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.11285602103231703874
0.25000000000000000000	 0.11157729434460436635
0.12500000000000000000	 0.11122783559207395643
0.06250000000000000000	 0.11114029543461656502
0.03125000000000000000	 0.11111840738481319757


==> Data/coerc_const_a_square_fitted_p=1_gamma=1_mod.txt <==
0.50000000000000000000	 0.03237719009151677346
0.25000000000000000000	 0.00833248287971570523
0.12500000000000000000	 0.00209638755261278139
0.06250000000000000000	 0.00052492239022564524
0.03125000000000000000	 0.00013128228249934467


==> Data/coerc_const_a_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.22374932423069085474
0.25000000000000000000	 0.44473581872771078549
0.12500000000000000000	 0.88890347958593884936
0.06250000000000000000	 0.99999999991545440725
0.03125000000000000000	 0.99999999828028540705


==> Data/coerc_const_a_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.05740880354332788399
0.25000000000000000000	 0.02828759860583642677
0.12500000000000000000	 0.01401837048322206528
0.06250000000000000000	 0.00697704750070133814
0.03125000000000000000	 0.00348040185942831469


==> Data/coerc_const_a_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.02968414467738604220
0.25000000000000000000	 0.00746493487084528944
0.12500000000000000000	 0.00186711616867627351
0.06250000000000000000	 0.00046682511752893784
0.03125000000000000000	 0.00011670914992180159


==> Data/compare_errorpressureH1s_pentagon_eps_solver1symmetric.txt <==
0.50000000000000000000	 0.23588352140420137948	 0.23565938330011723667	 0.23565714023220343809	 0.23565711780135573106	 0.23565711757704732587	0.23565711757480425903
0.25000000000000000000	 0.12746933663455720098	 0.12738772711518953074	 0.12738690814490991055	 0.13465713646074869980	 0.12739649912185860292	0.12789819068789348711
0.12500000000000000000	 0.06476148565963929515	 0.06471790151402422031	 0.06471745708327696078	 0.06493637111802773310	 0.06472018808134188950	0.06521205554335121612
0.06250000000000000000	 0.03260299771399132601	 0.03258115185941318909	 0.03258092450767029191	 0.03258512730745772440	 0.03258149515647004724	0.03304339719824597038
0.03125000000000000000	 0.01635169023368940669	 0.01634098806122601111	 0.01634087456349175849	 0.01634104651786743787	 0.01652403637986792420	0.05886747908776725213


==> Data/compare_errorpressureH1s_pentagon_eps_solver1symmetric_stab.txt <==
0.50000000000000000000	 0.36091772717015613292	 0.36055805342558039372	 0.36055445537125596633	 0.36055441939058063827	 0.36055441903077400934	0.36055441902717583202
0.25000000000000000000	 0.12826919609502074326	 0.12819685618905476976	 0.12819613461688669775	 0.12819612740135288842	 0.12819612735767951794	0.12819632699926955532
0.12500000000000000000	 0.06632342647476310860	 0.06625649050119915284	 0.06625582023641041207	 0.06625581353367109017	 0.06625581347501062479	0.06625575753423948444
0.06250000000000000000	 0.03267872562404644521	 0.03265765403061637179	 0.03265744639659922538	 0.03265744432057066798	 0.03265744430722026387	0.03266097642937651480
0.03125000000000000000	 0.01635999900392551276	 0.01634990950624289757	 0.01634981228923114080	 0.01634981131743509786	 0.01634981131414836933	0.05112896079949098838


==> Data/compare_errorpressureH1s_pentagon_eps_solver2.txt <==
0.50000000000000000000	 0.26920420740855838249	 0.26904725335409213072	 0.26904568192969435803	 0.26904566621526215808	 0.26904566605811780500	0.26904566605654661737
0.25000000000000000000	 0.13167683882236483339	 0.13161872089681417308	 0.13161856163520879726	 0.13161856015859416114	 0.13161856049144834979	0.13166326116438195615
0.12500000000000000000	 0.06532731954919368533	 0.06528691761484112233	 0.06528727868344412488	 0.06528728411111088537	 0.06528728494709881702	0.06540533845926692347
0.06250000000000000000	 0.03267497566203214632	 0.03265318845444501600	 0.03265337405184007974	 0.03265338936770426082	 0.03265340238028209552	0.03295453866697609785
0.03125000000000000000	 0.01636075806920741366	 0.01635000420252544218	 0.01634993761614118163	 0.01634996030592358179	 0.01635002290153619864	0.01729627856539692199


==> Data/compare_errorpressureH1s_trimmedsquare_solver1symmetric.txt <==
0.50000000000000000000	 0.18532434979428169530	 0.18496323872214034956	 0.18495962883092434415	 0.18495959273213416485	 0.18495959237114625862	0.18495959236753636845
0.25000000000000000000	 0.09363433848283068961	 0.09344992823231811074	 0.09344808476820509746	 0.09345116600159737719	 1.22632264644224209249	1823.99425849923227360705
0.12500000000000000000	 0.04693140503002636577	 0.04683872067756501140	 0.04683779419802221872	 0.04684630125662242461	 1.62739828073836290123	2120.27324972219048504485
0.06250000000000000000	 0.02347973598681126969	 0.02343333403025080197	 0.02343287028660583776	 0.02345268625513582256	 1.82744880914298679642	2257.40942644721553733689
0.03125000000000000000	 0.01174161404324359712	 0.01171840559709311919	 0.01171817384385087819	 0.01176073458952380663	 1.92568547179796278890	2322.51215594465475078323


==> Data/compare_errorpressureH1s_trimmedsquare_solver2.txt <==
0.50000000000000000000	 0.19822304309832464164	 0.19783990011358140726	 0.19783606997202482503	 0.19783603167073832152	 0.19783603128772550561	0.19783603128389529169
0.25000000000000000000	 0.09562407070722371560	 0.09543631335411772998	 0.09543443634565551559	 0.09543721140092012445	 1.17044407248849147152	1666.72425040283155794896
0.12500000000000000000	 0.04719546190578306072	 0.04710234082523102189	 0.04710140992439913049	 0.04710970477648020877	 1.61096157690711017096	1968.87739001164800356491
0.06250000000000000000	 0.02351325904593424762	 0.02346680191951167754	 0.02346633758274604617	 0.02348603112756354055	 1.82304085836148255240	2097.08028477434072556207
0.03125000000000000000	 0.01174582086262699818	 0.01172260550232340388	 0.01172237363304032796	 0.01176486933311144539	 1.92454754662841764912	2153.93195832000446898746


==> Data/condnumb_pentagon_nostab_disc1.txt <==
0.50000000000000000000	 499695.69957177591277286410	3895.41639069962093344657
0.25000000000000000000	 39880585245185500658173963880324636642198933209088.00000000000000000000	98098233871240.00000000000000000000
0.12500000000000000000	 19423950903887388689988473026316634158547861470445568.00000000000000000000	217995209859393606647808000.00000000000000000000
0.06250000000000000000	 213767901709291974425012789784576325830311936.00000000000000000000	13496265421398503105495040.00000000000000000000
0.03125000000000000000	 198955856468263051348339348200314155770576896.00000000000000000000	820430794587435526258688.00000000000000000000


==> Data/condnumb_pentagon_nostab_disc2.txt <==
0.50000000000000000000	 651629.67972353822551667690	7062.13730723938624578295
0.25000000000000000000	 12553872671765292625198851953073921157113422282752.00000000000000000000	103123094238656.87500000000000000000
0.12500000000000000000	 19581530910468900821941098989014955429700437016576.00000000000000000000	210956524609522602822598656.00000000000000000000
0.06250000000000000000	 66098821039749343835740279229223275669225472.00000000000000000000	12807788343046532277207040.00000000000000000000
0.03125000000000000000	 75543228570291379875199960177727055459254272.00000000000000000000	789153079057545462546432.00000000000000000000


==> Data/condnumb_platehole.txt <==
0.50000000000000000000	 43.40451143481624995957	 49.43076935752362288667	 550.89023167489631305216	 643.51022584439419915725	 7956.96713559935142257018	 9243.81104716377376462333	 184051.44822399163967929780	132586.19984584581106901169
0.25000000000000000000	 104.78460954980428709860	 188.29266698106954436298	 749801.28118150983937084675	 2532.18395161121134151472	 65372490052.89908599853515625000	 136771.71908335146144963801	 21954520726061.29296875000000000000	741064074.92113852500915527344
0.12500000000000000000	 1056.59079228538121242309	 815.85898065291723924020	 4347043554.30715084075927734375	 52051.05899969003075966612	 241877593290236.87500000000000000000	 1183515.51777076325379312038	 11484090661110142976.00000000000000000000	106219921.00363841652870178223
0.06250000000000000000	 8584.39623872596894216258	 3430.90606809062774118502	 19705985870810.00000000000000000000	 42028.04496346149244345725	 16382096301978687488.00000000000000000000	 1133805.73747189249843358994	 14019500256937400072142848.00000000000000000000	131431323867.69760131835937500000
0.03125000000000000000	 2831.81236404905484960182	 14252.71618345817660156172	 237710186457.23919677734375000000	 61189.55207415867334930226	 11583085305174064.00000000000000000000	 256316608.18310597538948059082	 645976290681845186560.00000000000000000000	2855256627.89333391189575195312
0.01562500000000000000	 91340011.88404633104801177979	 35406.34058042187825776637	 28293429039070978529820672.00000000000000000000	 386762.96434341481653973460	 8167908848593924895253706427475165184.00000000000000000000	 58226482.17316301167011260986	 1703914529171902970195287196811758038017590165504.00000000000000000000	39194050836.73007965087890625000


==> Data/condnumb_platehole_bis.txt <==
0.50000000000000000000	 43.40451143481624995957	 53.16242236270976206924	 550.89023167489619936532	 643.51022584439431284409	 7956.96713559938689286355	 9243.81104716377376462333	 184051.44822398814721964300	132586.19984584554913453758
0.25000000000000000000	 104.78460954980428709860	 174.94968059958657136121	 749801.28118150983937084675	 5517.32822824054346710909	 65372490052.89677429199218750000	 427223.49164808058412745595	 21954520726133.35156250000000000000	1330356174.22287011146545410156
0.12500000000000000000	 1056.59079228538666939130	 2430.62228943569789407775	 4347043554.30714607238769531250	 182689.33324518782319501042	 241875713972274.03125000000000000000	 6647739.41102815791964530945	 11484068489826179072.00000000000000000000	619486316.88092529773712158203
0.06250000000000000000	 8584.39623872596894216258	 4596.44512934633712575305	 19705985870810.24609375000000000000	 401027.03064661152893677354	 16382096301959258112.00000000000000000000	 18164744.25888717547059059143	 14019494285411211848712192.00000000000000000000	556934439435.52404785156250000000
0.03125000000000000000	 2860.76303247261193973827	 17773.16548266629615682177	 237710186457.27819824218750000000	 743825.51289847749285399914	 11583085305674642.00000000000000000000	 1818428216.80198502540588378906	 645978462001649025024.00000000000000000000	15673275157.66148185729980468750
0.01562500000000000000	 91340011.88404633104801177979	 158111.02134705457137897611	 28293429039067048634744832.00000000000000000000	 7895184.13620057608932256699	 8167915590648319014935194517561671680.00000000000000000000	 2101332029.42517209053039550781	 2244952846941970280848377450235563841276860170240.00000000000000000000	541492583546.43609619140625000000


==> Data/condnumb_platehole_dirichlet.txt <==
0.50000000000000000000	 57.22816732556589158776	 76.82881865022204692650	 1205.44305952907643586514	 821.32776455881992205832	 56175.00648614869714947417	 9553.15102578653750242665	 1898533.91614534216932952404	134228.77921959458035416901
0.25000000000000000000	 964.63950718522812621814	 108.64794849153828693034	 756945.77558607468381524086	 8612.31547655259782914072	 30935359925.37964630126953125000	 389087.61636282806284725666	 28534466118603.05078125000000000000	1096283556.64645576477050781250
0.12500000000000000000	 55356.80291814817610429600	 1320.80643547296836004534	 3807104402.43820762634277343750	 218261.08154158978140912950	 1159904987665296.50000000000000000000	 3016624.30910755461081862450	 32568731453598740480.00000000000000000000	183584213.99510356783866882324
0.06250000000000000000	 4029571.13543022610247135162	 1586.34778448568795283791	 9127824692566.29296875000000000000	 127470.69150861731031909585	 35513853606749356032.00000000000000000000	 4451807.28154626116156578064	 28357005493689562764935168.00000000000000000000	304819141663.30487060546875000000
0.03125000000000000000	 535840.44667205750010907650	 4798.11308267001004423946	 64524689427.13092803955078125000	 262042.66340059204958379269	 15184961109173760.00000000000000000000	 447860455.56662255525588989258	 635709403252138967040.00000000000000000000	4743081988.62028121948242187500
0.01562500000000000000	 4774290091394.59765625000000000000	 11272.78011091383450548165	 4182008096638676949270528.00000000000000000000	 1629868.87228667805902659893	 5518643034337580737778452773075943424.00000000000000000000	 335195093.19767570495605468750	 4666606569652527471740865967994959717755518976.00000000000000000000	86116943082.66841125488281250000


==> Data/condnumb_trimmedsquare.txt <==
0.50000000000000000000	 39.83690935484766271202	 12.95569573212233649429	 5905.18259956278689060127	 622.49213832603470564209	 1494992.56591564603149890900	 26759.02948225186992203817	 275144569.13475990295410156250	1108747.44328595069237053394
0.25000000000000000000	 9571194986200.41210937500000000000	 245.95692213489178357122	 1619685091090029788492988416.00000000000000000000	 29043.73625099105629487894	 566904289411681546066059876153477771529551872.00000000000000000000	 6621005.73784078191965818405	 52913573436734496601983171305840907691362281620330679189792358400.00000000000000000000	1046662084.78885328769683837891
0.12500000000000000000	 1967126706749.97412109375000000000	 660.21215328509288156056	 99359939962791259088617472.00000000000000000000	 99348.49904246945516206324	 9136783953596825644133872211104796661705080832.00000000000000000000	 24028949.34481894969940185547	 6018716914176552602402669766941536445800558486228756380570592739328.00000000000000000000	3807758834.50642681121826171875
0.06250000000000000000	 443472044951.71307373046875000000	 2412.90304657480328387464	 6255843308661168398139392.00000000000000000000	 385431.51726836303714662790	 1057035738854049174830315810999638486937367478272.00000000000000000000	 93435544.49912971258163452148	 649921715102250824525209451532066746802265829235719705632310125179961344.00000000000000000000	14834679239.39974212646484375000
0.03125000000000000000	 109940455718.64311218261718750000	 9735.33202838518263888545	 424232025671172475584512.00000000000000000000	 1527834.64714578120037913322	 1225290251628880907691144850985166307328.00000000000000000000	 370835577.12489813566207885742	 15455499570899788398470776688601287670202972397516587191692596828369321984.00000000000000000000	58920466531.41347503662109375000
0.01562500000000000000	 37071063352.32375335693359375000	 38924.31259140900510828942	 43130534208040469528576.00000000000000000000	 6094815.69954471755772829056	 109487548785542689427495188865780547584.00000000000000000000	 1480051622.99170541763305664062	 605299512650955547803380465045314240458053770844551697771003904.00000000000000000000	235489208268.22482299804687500000


==> Data/condnumb_trimmedsquare_dirichlet.txt <==
0.50000000000000000000	 195.38833161705528596030	 144.27407329375068911759	 13186.82761396706155210268	 2491.41438952094313208363	 1463040.22039837972261011600	 55158.68765044621250126511	 147854710.19867467880249023438	1208213.46004402590915560722
0.25000000000000000000	 820000125.27859723567962646484	 943.90761759327369873063	 143749924440726904504320.00000000000000000000	 56545.05079457493411609903	 543593056949563296387974045150920835072.00000000000000000000	 6631256.35742260795086622238	 7560347723630896359961560359354812471823353255811604368519325548544.00000000000000000000	658540768.74442696571350097656
0.12500000000000000000	 812857396.50479280948638916016	 1827.64143680901929656102	 35836359905170660786176.00000000000000000000	 111176.97989473880443256348	 3537363533362448714829046619761016832.00000000000000000000	 13070336.38695992715656757355	 12243206522552910194747821211740584927954299908715514472590999552.00000000000000000000	1304685496.77203178405761718750
0.06250000000000000000	 810346606.88143444061279296875	 3504.34179964647273664013	 8947360110895355133952.00000000000000000000	 220465.19422642604331485927	 207532018801526773434042420197064704.00000000000000000000	 25954069.95428837463259696960	 1746754606917290460021937964016259711497903016691265708590727430144.00000000000000000000	2589665242.96265363693237304688
0.03125000000000000000	 809097117.72361552715301513672	 6982.09648314865353313508	 2235370484052360691712.00000000000000000000	 439145.21640461724018678069	 12491615617404055274142714105430016.00000000000000000000	 51759817.65356978029012680054	 62916348705065271659596703682194832934276191735513584647956408628674560.00000000000000000000	5190870997.19878482818603515625
0.01562500000000000000	 808473139.06100368499755859375	 13996.00049034633957489859	 558657165330934071296.00000000000000000000	 847904.18483257445041090250	 770401364028786335569741399195648.00000000000000000000	 102818501.16878250241279602051	 828308723196546368916146548074550617383605457945026887680.00000000000000000000	10334342102.34518051147460937500


==> Data/condnumb_trimmedsquare_nostab_disc1.txt <==
0.50000000000000000000	 5903.18241224091070762370	1291.44992749461084713403
0.25000000000000000000	 1656898192010235912352956416.00000000000000000000	859952.68710910575464367867
0.12500000000000000000	 101399316946872196099211264.00000000000000000000	1376678949.21613740921020507812
0.06250000000000000000	 6258793772255112222212096.00000000000000000000	1368180265.49263048171997070312
0.03125000000000000000	 424231927634052079681536.00000000000000000000	1363930809.19128870964050292969


==> Data/condnumb_trimmedsquare_nostab_disc2.txt <==
0.50000000000000000000	 9796.69697440841082425322	2029.84883629114233372093
0.25000000000000000000	 801953345015111617609728.00000000000000000000	1719892.08612929028458893299
0.12500000000000000000	 823567601863046685786112.00000000000000000000	3862759930.65819692611694335938
0.06250000000000000000	 814356099290281260613632.00000000000000000000	5447225610.63735294342041015625
0.03125000000000000000	 811359063083235946790912.00000000000000000000	7695760814.23932456970214843750


==> Data/cont_const_A_pentagon.txt <==
0.50000000000000000000	 1.00000000000000088818	 1.00000000000000088818	 1.00000000000000066613	 1.00000000000000111022	 1.00000000000000133227	 1.00000000000000155431
0.25000000000000000000	 1.00000000000019273472	 1.00000000001740096955	 1.00000000265855981674	 1.00000017424289477930	 1.00000117185857129165	 1.00138940163407430539
0.12500000000000000000	 1.00000000000009570122	 1.00000000000643818332	 1.00000000021081580925	 1.00000003442523444086	 1.00001388893845954975	 1.00072923224016374633
0.06250000000000000000	 1.00000000000024491520	 1.00000000000314503978	 1.00000000015273915466	 1.00000005109446621354	 1.00000366964117026747	 1.00085535233934730392
0.03125000000000000000	 1.00000000000101274544	 1.00000000000286748403	 1.00000000013445555780	 1.00000003024509487304	 1.00000256257875475008	 1.00025775208807221617
0.01562500000000000000	 1.00000000000566480196	 1.00000000000561239943	 1.00000000009720446670	 1.00000001527506854337	 1.00000178327909106102	 1.00020494333101628293


==> Data/cont_const_a_fitted_square_p=0.txt <==
0.50000000000000000000	 10.00000000000000710543
0.25000000000000000000	 9.99999999999999822364
0.12500000000000000000	 10.00000000000000177636
0.06250000000000000000	 9.99999999999999822364
0.03125000000000000000	 9.99999999999999822364
0.01562500000000000000	 10.00000000000001421085


==> Data/cont_const_a_fitted_square_p=1.txt <==
0.50000000000000000000	 40.00000000000000000000
0.25000000000000000000	 40.00000000000000710543
0.12500000000000000000	 39.99999999999984368060
0.06250000000000000000	 39.99999999999986499688
0.03125000000000000000	 40.00000000000024868996
0.01562500000000000000	 40.00000000000145661261


==> Data/cont_const_a_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 1.00000000000000177636
0.25000000000000000000	 1.00000000000001265654
0.12500000000000000000	 1.00000000000011901591
0.06250000000000000000	 1.00000000000198685512
0.03125000000000000000	 1.00000000002099276308
0.01562500000000000000	 1.00000000016472689879


==> Data/cont_const_a_square_fitted_p=0_gamma=1_b0form.txt <==
0.50000000000000000000	 22606304011898880.00000000000000000000
0.25000000000000000000	 4041793180040552.00000000000000000000
0.12500000000000000000	 7715074894888943.00000000000000000000
0.06250000000000000000	 1668067735722689.50000000000000000000
0.03125000000000000000	 2597675629687515.50000000000000000000


==> Data/cont_const_a_square_fitted_p=0_gamma=1_mod.txt <==
0.50000000000000000000	 1.00000000000000111022
0.25000000000000000000	 1.00000000000001820766
0.12500000000000000000	 1.00000000000019784174
0.06250000000000000000	 1.00000000000042255088
0.03125000000000000000	 1.00000000001436517572
0.01562500000000000000	 1.00000000034028091456


==> Data/cont_const_a_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 2.00000000000000133227
0.25000000000000000000	 3.99999999999999822364
0.12500000000000000000	 7.99999999999999911182
0.06250000000000000000	 15.99999999999999822364
0.03125000000000000000	 31.99999999999999289457
0.01562500000000000000	 64.00000000000014210855


==> Data/cont_const_a_square_fitted_p=0_gamma=h-1_b0form.txt <==
0.50000000000000000000	 45212608023797760.00000000000000000000
0.25000000000000000000	 16167172720162214.00000000000000000000
0.12500000000000000000	 61720599159111624.00000000000000000000
0.06250000000000000000	 26689083771563004.00000000000000000000
0.03125000000000000000	 83125620150000608.00000000000000000000


==> Data/cont_const_a_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 1.00000000000000177636
0.25000000000000000000	 1.00000000000001421085
0.12500000000000000000	 1.00000000000012367884
0.06250000000000000000	 1.00000000000205013784
0.03125000000000000000	 1.00000000002095124074
0.01562500000000000000	 1.00000000017286794218


==> Data/cont_const_a_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 1.00000000000000133227
0.25000000000000000000	 1.00000000000001243450
0.12500000000000000000	 1.00000000000012190249
0.06250000000000000000	 1.00000000000204591899
0.03125000000000000000	 1.00000000002105093877
0.01562500000000000000	 1.00000000017254486728


==> Data/cont_const_a_square_fitted_p=0_gamma=h_2_b0form.txt <==
0.50000000000000000000	 5651576002974719.00000000000000000000
0.25000000000000000000	 252612073752534.53125000000000000000
0.12500000000000000000	 120548045232639.90625000000000000000
0.06250000000000000000	 6515889592666.67187500000000000000
0.03125000000000000000	 2536792607116.72216796875000000000


==> Data/cont_const_a_square_fitted_p=0_gamma=h_b0form.txt <==
0.50000000000000000000	 11303152005949442.00000000000000000000
0.25000000000000000000	 1010448295010138.37500000000000000000
0.12500000000000000000	 964384361861120.87500000000000000000
0.06250000000000000000	 104254233482667.75000000000000000000
0.03125000000000000000	 81177363427734.51562500000000000000


==> Data/cont_const_a_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 1.00000000000000910383
0.25000000000000000000	 1.00000000000024868996
0.12500000000000000000	 1.00000000000128319577
0.06250000000000000000	 1.00000000001155275875
0.03125000000000000000	 1.00000000113094378307


==> Data/cont_const_a_square_fitted_p=1_gamma=1_mod.txt <==
0.50000000000000000000	 1.00000000000002242651
0.25000000000000000000	 1.00000000000026467717
0.12500000000000000000	 1.00000000000128208555
0.06250000000000000000	 1.00000000002783795416
0.03125000000000000000	 1.00000000128268440314


==> Data/cont_const_a_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 2.00000000000000044409
0.25000000000000000000	 4.00000000000000000000
0.12500000000000000000	 7.99999999999997335465
0.06250000000000000000	 15.99999999999994315658
0.03125000000000000000	 32.00000000000019184654


==> Data/cont_const_a_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 1.00000000000000599520
0.25000000000000000000	 1.00000000000025845992
0.12500000000000000000	 1.00000000000124789068
0.06250000000000000000	 1.00000000001190625376
0.03125000000000000000	 1.00000000113016640491


==> Data/cont_const_a_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 1.00000000000000843769
0.25000000000000000000	 1.00000000000026312286
0.12500000000000000000	 1.00000000000119482202
0.06250000000000000000	 1.00000000001188782406
0.03125000000000000000	 1.00000000112747233771


==> Data/cont_const_b1_pentagon.txt <==
0.50000000000000000000	 0.87512547787870798022	 0.87512249296574962099	 0.87512246296104023724	 0.87512246266097815095	 0.87512246265797732914	 0.87512246265794713107
0.25000000000000000000	 0.99724158424700160008	 0.99724572151535118003	 0.99724576322116442739	 0.99724576363825689906	 0.99724576364242722981	 0.99724576364246930726
0.12500000000000000000	 0.99960555383594440482	 0.99960576559469627167	 0.99960576792939137558	 0.99960576795276911977	 0.99960576795300293274	 0.99960576795300504216
0.06250000000000000000	 0.99991464254524919930	 0.99991465342756968848	 0.99991465357829734106	 0.99991465357982267648	 0.99991465357983777551	 0.99991465357983788653
0.03125000000000000000	 0.99997941335065976265	 0.99997941393844924640	 0.99997941394750011757	 0.99997941394759859435	 0.99997941394759970457	 0.99997941394759981559


==> Data/cont_const_b1_pentagon_eps_solver1symmetric.txt <==
0.50000000000000000000	 1.77866066984405835072	 1.77866066984405835072	 1.77866066984405835072	 1.77866066984405835072	 1.77866066984405835072	1.77866066984405835072
0.25000000000000000000	 3746.78171838993466735701	 3746.78171838993466735701	 3746.78171838993466735701	 3746.78171838993466735701	 3746.78171838993466735701	3746.78171838993466735701
0.12500000000000000000	 3748.54133508427230481175	 3748.54133508427230481175	 3748.54133508427230481175	 3748.54133508427230481175	 3748.54133508427230481175	3748.54133508427230481175
0.06250000000000000000	 789.39108341488645237405	 789.39108341488645237405	 789.39108341488645237405	 789.39108341488645237405	 789.39108341488645237405	789.39108341488645237405
0.03125000000000000000	 2724.89135895178696955554	 2724.89135895178696955554	 2724.89135895178696955554	 2724.89135895178696955554	 2724.89135895178696955554	2724.89135895178696955554


==> Data/cont_const_b1_pentagon_eps_solver2.txt <==
0.50000000000000000000	 1.77866066984405835072	 1.77866066984405835072	 1.77866066984405835072	 1.77866066984405835072	 1.77866066984405835072	1.77866066984405835072
0.25000000000000000000	 3746.78171838993466735701	 3746.78171838993466735701	 3746.78171838993466735701	 3746.78171838993466735701	 3746.78171838993466735701	3746.78171838993466735701
0.12500000000000000000	 3748.54133508427230481175	 3748.54133508427230481175	 3748.54133508427230481175	 3748.54133508427230481175	 3748.54133508427230481175	3748.54133508427230481175
0.06250000000000000000	 789.39108341488645237405	 789.39108341488645237405	 789.39108341488645237405	 789.39108341488645237405	 789.39108341488645237405	789.39108341488645237405
0.03125000000000000000	 2724.89135895178696955554	 2724.89135895178696955554	 2724.89135895178696955554	 2724.89135895178696955554	 2724.89135895178696955554	2724.89135895178696955554


==> Data/cont_const_b1_pentagon_stab_press.txt <==
0.25000000000000000000	 0.99509595071889345164	 0.99511297927176534106	 0.99511315911631126330	 0.99511316091579293808	 0.99511316093378765490	 0.99511316093396795512
0.12500000000000000000	 0.99957913432674527776	 0.99958005057980714447	 0.99958012794648720689	 0.99958012878627611197	 0.99958012879468127743	 0.99958012879476554335
0.06250000000000000000	 0.99991396468974946821	 0.99991399629762556245	 0.99991400319681111863	 0.99991400330505764149	 0.99991400330614632619	 0.99991400330615742842
0.03125000000000000000	 0.99997939254351853045	 0.99997939478822073234	 0.99997939487773979117	 0.99997939487951559290	 0.99997939487953391158	 0.99997939487953402260
0.01562500000000000000	 0.99999489824150400441	 0.99999489828022947169	 0.99999489831634957859	 0.99999489832662502575	 0.99999489832676780043	 0.99999489832676935475


==> Data/cont_const_b_fitted_square_p=0.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> Data/cont_const_b_fitted_square_p=1.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557
0.01562500000000000000	 0.99999999996367094912


==> Data/cont_const_b_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> Data/cont_const_b_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> Data/cont_const_b_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> Data/cont_const_b_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> Data/cont_const_b_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> Data/cont_const_b_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> Data/cont_const_b_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> Data/cont_const_b_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> Data/error_fitted_square_p=0.txt <==
0.50000000000000000000	 0.14928864221692961234	 0.22296188212744497137
0.25000000000000000000	 0.10074062979528125572	 0.09536115249051779763
0.12500000000000000000	 0.06185601949989359000	 0.03681986301800287825
0.06250000000000000000	 0.03696699726454604623	 0.01358341886280555258
0.03125000000000000000	 0.02195775697187856562	 0.00490406252593304001
0.01562500000000000000	 0.01303567296545758182	 0.00175195754707847687


==> Data/error_fitted_square_p=1.txt <==
0.50000000000000000000	 0.04409367804864931795	 0.04083448476625153173
0.25000000000000000000	 0.01988271834479738223	 0.00800267101818286780
0.12500000000000000000	 0.00864676259308513363	 0.00150014366446244688
0.06250000000000000000	 0.00369530941585006090	 0.00027336129132843296
0.03125000000000000000	 0.00156614964019358800	 0.00004907139803663615
0.01562500000000000000	 0.00066109171474795618	 0.00000874182313841161


==> Data/error_fitted_square_p=2.txt <==
0.50000000000000000000	 0.08734517386444663745	 0.00356658248223992768
0.25000000000000000000	 0.02598057697679111502	 0.00031796070175791274
0.12500000000000000000	 0.00773036975009517343	 0.00002816879539350569
0.06250000000000000000	 0.00229886421458577826	 0.00000249125801727247
0.03125000000000000000	 0.00068350565609689453	 0.00000022023076534967


==> Data/error_fitted_square_p=3.txt <==
0.50000000000000000000	 0.00031594632464160158	 0.00000003903529154211
0.25000000000000000000	 0.00002946342598517750	 0.00000000045801954518
0.12500000000000000000	 0.00000276742237455442	 0.00000000000564681116
0.06250000000000000000	 0.00000026771680753664	 0.00000000000007420411
0.03125000000000000000	 0.00000009060203466831	 0.00000000000000226544


==> Data/error_pentagon_eps11.txt <==
0.50000000000000000000	 0.36034452587627679998	 0.29653689482617540119
0.25000000000000000000	 4.02448299682944554689	 350.45401944152359874352
0.12500000000000000000	 23.68372478383774648591	 257.23466644100437861198
0.06250000000000000000	 26.92120472104960526849	 162.90242233178190645049
0.03125000000000000000	 8.90735735257451466396	 85.31610687090197586713
0.01562500000000000000	 2.96847073296460406411	 42.72532186435439172101


==> Data/error_pentagon_eps13.txt <==
0.50000000000000000000	 0.36034452587560189540	 0.29653689482606127026
0.25000000000000000000	 160.67567623383163777362	 0.70808729392322411478
0.12500000000000000000	 395.52271245152667233924	 10.66532327274418712193
0.06250000000000000000	 173.47812093674681932498	 6.08389459974027690947
0.03125000000000000000	 69.44843936657979099891	 2.43281764163477109975
0.01562500000000000000	 44.59465620324580470424	 2.36659758555816601699


==> Data/error_pentagon_eps3.txt <==
0.50000000000000000000	 0.36041263941086210121	 0.29654857621405256163
0.25000000000000000000	 0.17870975043281903116	 0.13418277897310490476
0.12500000000000000000	 0.08800040330875981420	 0.06082785877857035950
0.06250000000000000000	 0.05076869616407404112	 0.03354675784168971442
0.03125000000000000000	 0.03414893968666848217	 0.02271804827046443667
0.01562500000000000000	 0.02448647703432282885	 0.01532915656846619602


==> Data/error_pentagon_eps5.txt <==
0.50000000000000000000	 0.36034520783014550860	 0.29653701006638821802
0.25000000000000000000	 0.17867247293147367482	 0.37364121645724501786
0.12500000000000000000	 0.08774682895065145927	 0.26474351634950021861
0.06250000000000000000	 0.04977897971045655567	 0.16631177162977653361
0.03125000000000000000	 0.03196094982089912190	 0.08844289408846539580
0.01562500000000000000	 0.02184041288643756920	 0.04782806283801939451


==> Data/error_pentagon_eps7.txt <==
0.50000000000000000000	 0.36034453269522243035	 0.29653689597830551472
0.25000000000000000000	 0.17867210139639472244	 3.50700241128863465789
0.12500000000000000000	 0.08774418394284112799	 2.59040292757990631145
0.06250000000000000000	 0.04976718037737298123	 1.63796503802357995561
0.03125000000000000000	 0.03192097600929935663	 0.85586776566275801770
0.01562500000000000000	 0.02172093855181518943	 0.42842311973408786496


==> Data/error_pentagon_eps9.txt <==
0.50000000000000000000	 0.36034452594379101642	 0.29653689483758260970
0.25000000000000000000	 0.17911370845130647478	 35.04632915612923227400
0.12500000000000000000	 0.08791505418524708793	 25.89826635890077000113
0.06250000000000000000	 0.04985246384208785048	 16.37712493939889668582
0.03125000000000000000	 0.03194282014079227044	 8.55578385307284783323
0.01562500000000000000	 0.02172238474155884641	 4.27903128138703880978


==> Data/error_pentagon_refine_h.txt <==
0.50000000000000000000	 0.00599202537948109130	 0.00411980675019483523
0.25000000000000000000	 0.00123889298586337109	 0.00702828683701760531
0.12500000000000000000	 0.00020149087476386871	 0.00026888381167672608
0.06250000000000000000	 0.00003401826481827531	 0.00001047420647256591
0.03125000000000000000	 0.00000587130722596961	 0.00000075050758575200


==> Data/error_pressure_circle_gamma.txt <==
0.12500000000000000000	 0.51767221793578577227	 0.46348978528227102736	 0.42250969240507696423	 0.38469784167104914552	 0.35135268603475411364	 0.13318345636342696081	 0.12545638888678400935	 0.11713208559279854326	 0.10816786316686052838	 0.09968723616214036909	 0.01879484608985395114	 0.01876632933257013289	 0.01875628278484145831	 0.01876752012487654941	0.01879707640514260286
0.06250000000000000000	 0.17570600418214391003	 0.16436626286581587641	 0.15414039290699027562	 0.14874664952148500263	 0.14866397338441361686	 0.03274982979180161152	 0.02853456184697494846	 0.02481227557191443764	 0.02298115152288402949	 0.02261000492932235470	 0.00138542364343191451	 0.00134061468285336018	 0.00131162602348917781	 0.00130857419166093567	0.00135089728332558933
0.03125000000000000000	 0.11422597313703715394	 0.08865775804272853222	 0.07968728991763254776	 0.07559128831772864154	 0.07332456898435889270	 0.00545787311036027324	 0.00489971843885703747	 0.00448139204107649881	 0.00421872446682204291	 0.00411257910854753023	 0.00024606738253669323	 0.00024273898454272948	 0.00023411253767433553	 0.00021857121220266446	0.00020805184607488564
0.01562500000000000000	 0.07631979338027160276	 0.04835342529944091500	 0.03912784352912339336	 0.03623175722169489493	 0.03513353213806422876	 0.00101394860701910141	 0.00100286427377275296	 0.00098513646067183115	 0.00094742461294331903	 0.00091289510750008343	 0.00002792276903047639	 0.00002778621785650357	 0.00002727726012891719	 0.00002573397987428046	0.00002430741235033814
0.00781250000000000000	 0.06136768903510470691	 0.02868465359411075805	 0.01928464610993745401	 0.01793592353598450623	 0.01752416187590091767	 0.00024980901261286684	 0.00024278782786242971	 0.00023376517862107494	 0.00022501199690762877	 0.00021757796283344356	 0.00000374073992607224	 0.00000373739316705291	 0.00000371033954222119	 0.00000359446979281078	0.00000353749983308796


==> Data/error_pressure_circle_gp.txt <==
0.12500000000000000000	 0.51767221793578577227	 0.13318345636342696081	0.01879484608985395114
0.06250000000000000000	 0.17570600418214391003	 0.03274982979180161152	0.00138542364343191451
0.03125000000000000000	 0.11422597313703715394	 0.00545787311036027324	0.00024606738253669323
0.01562500000000000000	 0.07631979338027160276	 0.00101394860701910141	0.00002792276903047639
0.00781250000000000000	 0.06136768903510470691	 0.00024980901261286684	0.00000374073992607224


==> Data/error_pressure_circle_nogp.txt <==
0.12500000000000000000	 0.25727037663078439200	 0.04216404441985895785	0.00581211846542257354
0.06250000000000000000	 0.13116201692164705661	 0.01183617594471408387	0.00220950329351759763
0.03125000000000000000	 0.09358647411483943246	 0.00306346301040811859	0.00019938499864114985
0.01562500000000000000	 0.07923171159242170525	 0.00077594354192021516	0.00007717888459094789
0.00781250000000000000	 0.06627898878543628247	 0.00019521890664365472	0.00005339632737232143


==> Data/error_pressure_pentagon_eps11_gp.txt <==
0.50000000000000000000	 0.12327164432137965866	 0.01819893106483011155	0.00130317634020494914
0.25000000000000000000	 0.06234295543868893785	 0.00407334158677686697	0.00011084790676737079
0.12500000000000000000	 0.03043574998013383673	 0.00106867154339036481	0.00001448112750536556
0.06250000000000000000	 0.01535778802726866892	 0.00026740760172620141	0.00000184729810815386
0.03125000000000000000	 0.00778944402494918722	 0.00006824935053068147	0.00000023312560983095
0.01562500000000000000	 0.00401262305572663153	 0.00001776667426894640	0.00000002927324787046


==> Data/error_pressure_pentagon_eps11_gp_bis.txt <==
0.50000000000000000000	 0.11960699650480487166	 0.01649480901707042063	0.00112389771498364087
0.25000000000000000000	 0.06068400527976842984	 0.00403477648473805038	0.00010994633860846804
0.12500000000000000000	 0.03000873963059018379	 0.00104116799345730184	0.00001438889533147821
0.06250000000000000000	 0.01507614737526422576	 0.00026197804106746920	0.00000183999183472186
0.03125000000000000000	 0.00755084768892374907	 0.00006581167679487363	0.00000023260444570120
0.01562500000000000000	 0.00377666269287208834	 0.00001649479745343941	0.00000002923881155671


==> Data/error_pressure_pentagon_eps11_nogp.txt <==
0.50000000000000000000	 0.10988570980839466873	 0.01435838660936559173	0.00076215721322480865
0.25000000000000000000	 0.05874099715100257468	 0.00400818531712073857	0.00010958564714467499
0.12500000000000000000	 0.03004219492359306090	 0.00103214991394158626	0.00001436617860039062
0.06250000000000000000	 0.01516719303840061671	 0.00026141892359650426	0.00000183850643013640
0.03125000000000000000	 0.00765130586960411588	 0.00006574581639674074	0.00000023250866345789
0.01562500000000000000	 0.00388054589606372929	 0.00001648313972758996	0.00000002923272039721


==> Data/error_pressure_pentagon_eps13_gp.txt <==
0.50000000000000000000	 0.12327164432125183036	 0.01819893106472655550	0.00130317634018662786
0.25000000000000000000	 0.06234295543837274634	 0.00407334158674249169	0.00011084790676563359
0.12500000000000000000	 0.03043574997991192396	 0.00106867154337851231	0.00001448112750514933
0.06250000000000000000	 0.01535778802676509604	 0.00026740760172842408	0.00000184729810812674
0.03125000000000000000	 0.00778944402300400188	 0.00006824935053035111	0.00000023312560982823
0.01562500000000000000	 0.00401262304760300909	 0.00001776667425656540	0.00000002927324786988


==> Data/error_pressure_pentagon_eps13_gp_bis.txt <==
0.50000000000000000000	 0.11960699650463929578	 0.01649480901688812201	0.00112389771497883179
0.25000000000000000000	 0.06068400527969675801	 0.00403477648472194694	0.00010994633860744108
0.12500000000000000000	 0.03000873963059713656	 0.00104116799344845389	0.00001438889533134314
0.06250000000000000000	 0.01507614737575839123	 0.00026197804106615824	0.00000183999183470261
0.03125000000000000000	 0.00755084769157922039	 0.00006581167679462731	0.00000023260444569772
0.01562500000000000000	 0.00377666270435452096	 0.00001649479745267218	0.00000002923881155297


==> Data/error_pressure_pentagon_eps13_nogp.txt <==
0.50000000000000000000	 0.10988570980811400435	 0.01435838660915654888	0.00076215721320868721
0.25000000000000000000	 0.05851208964394261774	 0.00400818531710225336	0.00010958564714379808
0.12500000000000000000	 0.02986704440665043439	 0.00103214991393655469	0.00001436617860008831
0.06250000000000000000	 0.01502743106879778946	 0.00026141892359495499	0.00000183850642992135
0.03125000000000000000	 0.00752851373036536858	 0.00006574581639318510	0.00000023250866318822
0.01562500000000000000	 0.00376677760389884306	 0.00001648313972678555	0.00000002923271880402


==> Data/error_pressure_pentagon_eps3_gp.txt <==
0.50000000000000000000	 0.12328444441825427147	 0.01820944902044232747	0.00130500540786815454
0.25000000000000000000	 0.06237465300772926380	 0.00407703618596317804	0.00011102629476151766
0.12500000000000000000	 0.03045817895230536893	 0.00107005848623459906	0.00001450246432424039
0.06250000000000000000	 0.01540699512866714263	 0.00026752440963388573	0.00000184989760784705
0.03125000000000000000	 0.00793738116000755438	 0.00006817788954572470	0.00000023346100206062
0.01562500000000000000	 0.00432063437770804307	 0.00001774119651297063	0.00000002932441607548


==> Data/error_pressure_pentagon_eps3_gp_bis.txt <==
0.50000000000000000000	 0.11962362224179612369	 0.01651326939523165699	0.00112436574067503324
0.25000000000000000000	 0.06069195452991747730	 0.00403656484627983557	0.00011005531993375768
0.12500000000000000000	 0.03001571715067798823	 0.00104201451413477616	0.00001440399955677236
0.06250000000000000000	 0.01509699277175023495	 0.00026213479908209657	0.00000184219152730545
0.03125000000000000000	 0.00756790020230668162	 0.00006585635368643261	0.00000023293113051896
0.01562500000000000000	 0.00377871397609582955	 0.00001650918764600411	0.00000002927633198113


==> Data/error_pressure_pentagon_eps3_nogp.txt <==
0.50000000000000000000	 0.10991396869192543440	 0.01437946806981242262	0.00076378530643108928
0.25000000000000000000	 0.05880033254605181170	 0.00401034562627357750	0.00010968351006505432
0.12500000000000000000	 0.03011818175721863583	 0.00103271005463334564	0.00001437976661486241
0.06250000000000000000	 0.01536095323684939437	 0.00026155758075986445	0.00000184029362926116
0.03125000000000000000	 0.00817772622226718877	 0.00006578086621834847	0.00000023273915132821
0.01562500000000000000	 0.00478172473645932690	 0.00001649204719124720	0.00000002926239570699


==> Data/error_pressure_pentagon_eps5_gp.txt <==
0.50000000000000000000	 0.12327177340939815542	 0.01819903570069211773	0.00130319481092087486
0.25000000000000000000	 0.06234327477871762918	 0.00407337634117255383	0.00011084966392296051
0.12500000000000000000	 0.03043597414217552241	 0.00106868357106029905	0.00001448134508822805
0.06250000000000000000	 0.01535829659065683639	 0.00026740556804607325	0.00000184732444531604
0.03125000000000000000	 0.00779140431500263773	 0.00006824935780375006	0.00000023312857352100
0.01562500000000000000	 0.00402072275730341617	 0.00001776907777793713	0.00000002927358334284


==> Data/error_pressure_pentagon_eps5_gp_bis.txt <==
0.50000000000000000000	 0.11960716369603982545	 0.01649499317048529201	0.00112390254917464128
0.25000000000000000000	 0.06068407774042838820	 0.00403479278171606313	0.00010994737363957814
0.12500000000000000000	 0.03000873362522068349	 0.00104117694583161723	0.00001438903313385780
0.06250000000000000000	 0.01507567257680126997	 0.00026197941552526770	0.00000184001166235425
0.03125000000000000000	 0.00754871078776694036	 0.00006581199710356764	0.00000023260718175263
0.01562500000000000000	 0.00377286969679027206	 0.00001649501254086264	0.00000002923913300255


==> Data/error_pressure_pentagon_eps5_nogp.txt <==
0.50000000000000000000	 0.10988599327180446907	 0.01435859776632874771	0.00076217349030430692
0.25000000000000000000	 0.05875931416001341223	 0.00400840461291958328	0.00010958695338178064
0.12500000000000000000	 0.03005150202241605936	 0.00103218449470235288	0.00001436631445473977
0.06250000000000000000	 0.01517250612848119497	 0.00026142190814019414	0.00000183852428581769
0.03125000000000000000	 0.00766017700061693077	 0.00006574622964282173	0.00000023251093996286
0.01562500000000000000	 0.00390839440404329615	 0.00001648322995020355	0.00000002923300622921


==> Data/error_pressure_pentagon_eps7_gp.txt <==
0.50000000000000000000	 0.12327164561224084049	 0.01819893211103095626	0.00130317652491175866
0.25000000000000000000	 0.06234295863201071153	 0.00407334193398657587	0.00011084792432128563
0.12500000000000000000	 0.03043575222148287365	 0.00106867166314611700	0.00001448112967472101
0.06250000000000000000	 0.01535779311320512909	 0.00026740757937063583	0.00000184729836997909
0.03125000000000000000	 0.00778946367126606351	 0.00006824935403491335	0.00000023312563954374
0.01562500000000000000	 0.00401270509520916877	 0.00001776679590081656	0.00000002927325124745


==> Data/error_pressure_pentagon_eps7_gp_bis.txt <==
0.50000000000000000000	 0.11960699817664523226	 0.01649481085837673638	0.00112389776333623125
0.25000000000000000000	 0.06068400600355801366	 0.00403477664746591455	0.00010994634894946475
0.12500000000000000000	 0.03000873956041912038	 0.00104116808285582775	0.00001438889670906157
0.06250000000000000000	 0.01507614238672519251	 0.00026197805431621435	0.00000183999204239947
0.03125000000000000000	 0.00755082093177157371	 0.00006581167931737207	0.00000023260448939510
0.01562500000000000000	 0.00377654838259133254	 0.00001649480498644966	0.00000002923882437832


==> Data/error_pressure_pentagon_eps7_nogp.txt <==
0.50000000000000000000	 0.10988571264283564233	 0.01435838872076041633	0.00076215737597910035
0.25000000000000000000	 0.05875890459783467829	 0.00400838521402971468	0.00010958599033502147
0.12500000000000000000	 0.03005084442071073031	 0.00103217919350702663	0.00001436618029623481
0.06250000000000000000	 0.01517061841792644375	 0.00026142053622430687	0.00000183850668976834
0.03125000000000000000	 0.00765328325274754022	 0.00006574588260377281	0.00000023250868977406
0.01562500000000000000	 0.00388169811718588800	 0.00001648314277700786	0.00000002923272180392


==> Data/error_pressure_pentagon_eps9_gp.txt <==
0.50000000000000000000	 0.12327164433416046285	 0.01819893107518853054	0.00130317634203369831
0.25000000000000000000	 0.06234295547030600099	 0.00407334159021455981	0.00011084790694117034
0.12500000000000000000	 0.03043575000232540823	 0.00106867154457601231	0.00001448112752684125
0.06250000000000000000	 0.01535778807762453943	 0.00026740760150465511	0.00000184729811074462
0.03125000000000000000	 0.00778944421947157673	 0.00006824935056584503	0.00000023312561012571
0.01562500000000000000	 0.00401262386810070145	 0.00001776667550912258	0.00000002927324790375


==> Data/error_pressure_pentagon_eps9_gp_bis.txt <==
0.50000000000000000000	 0.11960699652135776960	 0.01649480903530116047	0.00112389771546237967
0.25000000000000000000	 0.06068400528693459334	 0.00403477648634919736	0.00010994633871084861
0.12500000000000000000	 0.03000873962989441743	 0.00104116799434242498	0.00001438889534511800
0.06250000000000000000	 0.01507614732584844179	 0.00026197804119858307	0.00000183999183678053
0.03125000000000000000	 0.00755084742339167617	 0.00006581167681969504	0.00000023260444614057
0.01562500000000000000	 0.00377666154479356373	 0.00001649479753032547	0.00000002923881170347


==> Data/error_pressure_pentagon_eps9_nogp.txt <==
0.50000000000000000000	 0.10988570983645842838	 0.01435838663027048934	0.00076215721483623492
0.25000000000000000000	 0.05875890034092885739	 0.00400833578447439519	0.00010958565078801444
0.12500000000000000000	 0.03005083780544900995	 0.00103215764043908796	0.00001436617861139978
0.06250000000000000000	 0.01517059964906433342	 0.00026141921615456369	0.00000183850650045158
0.03125000000000000000	 0.00765321453821294836	 0.00006574583554673556	0.00000023250926414068
0.01562500000000000000	 0.00388143442342674940	 0.00001648314101016509	0.00000002923791982246


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps1.txt <==
0.50000000000000000000	 0.12272978847398345603	 0.01610944034246875739	0.00092070596218100172
0.25000000000000000000	 0.06012279464262154649	 0.00424042681089661314	0.00012119431270730835
0.12500000000000000000	 0.03058815781047514309	 0.00108702068533440854	0.00001591847878702456
0.06250000000000000000	 0.01555286702595797162	 0.00027402161129181458	0.00000202209071447787
0.03125000000000000000	 0.00785397972222315506	 0.00006870754100539428	0.00000025475045602283


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps11.txt <==
0.50000000000000000000	 0.10988570980839466873	 0.01435838660936559347	0.00076215721322481418
0.25000000000000000000	 0.05874099715100257468	 0.00400818531712073597	0.00010958564714467758
0.12500000000000000000	 0.03004219492359304008	 0.00103214991394158235	0.00001436617860039061
0.06250000000000000000	 0.01516719303840066528	 0.00026141892359650556	0.00000183850643013629
0.03125000000000000000	 0.00765130586960374292	 0.00006574581639674087	0.00000023250866345864


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps11_stab.txt <==
0.50000000000000000000	          NaN	 0.03795265165372448818	0.00385580679728206744
0.25000000000000000000	 0.07216374167869024636	 0.00416297405503391910	0.00011356319676794375
0.12500000000000000000	 0.03682411526922807488	 0.00115105498506081665	0.00001460783456118617
0.06250000000000000000	 0.02092546387781732756	 0.00026469463935038562	0.00000185308033995346
0.03125000000000000000	 0.01139472018987908349	 0.00006597035574633686	0.00636243203175285328


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps13.txt <==
0.50000000000000000000	 0.10988570980811399047	 0.01435838660915654888	0.00076215721320868298
0.25000000000000000000	 0.05851208964394261081	 0.00400818531710225769	0.00010958564714379914
0.12500000000000000000	 0.02986704440665043439	 0.00103214991393655556	0.00001436617860008869
0.06250000000000000000	 0.01502743106879778946	 0.00026141892359495548	0.00000183850642992125
0.03125000000000000000	 0.00752851373036536684	 0.00006574581639318546	0.00000023250866318814


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps13_stab.txt <==
0.50000000000000000000	          NaN	 0.03795265165317356082	0.00385580679714808651
0.25000000000000000000	 0.07216374167762318326	 0.00416319519443839828	0.00011571091870705896
0.12500000000000000000	 0.03682411526807732871	 0.00115120498693874673	0.00001466787934668851
0.06250000000000000000	 0.02092546387584128323	 0.00027958645483855394	0.00002685309232629553
0.03125000000000000000	 0.01139472018702929364	 0.00778504263392323578	0.01471155917511571265


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps1_stab.txt <==
0.50000000000000000000	          NaN	 0.04419258243428017541	0.00530588909887339758
0.25000000000000000000	 0.07506587568103138819	 0.00508029820014250805	0.00019568590712647693
0.12500000000000000000	 0.03292196579196209061	 0.00184293891156439983	0.00004251281543588978
0.06250000000000000000	 0.01729773716744275810	 0.00031035894905367733	0.00000304844438366473
0.03125000000000000000	 0.00929698375175315277	 0.00006905637653186141	0.00000025997909221114


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps3.txt <==
0.50000000000000000000	 0.10991396869192543440	 0.01437946806981242436	0.00076378530643109090
0.25000000000000000000	 0.05880033254605181864	 0.00401034562627357663	0.00010968351006505440
0.12500000000000000000	 0.03011818175721863930	 0.00103271005463334716	0.00001437976661486375
0.06250000000000000000	 0.01536095323684942386	 0.00026155758075986413	0.00000184029362926117
0.03125000000000000000	 0.00817772622226716796	 0.00006578086621834869	0.00000023273915132857


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps3_stab.txt <==
0.50000000000000000000	          NaN	 0.03800840040688344829	0.00386935945837391191
0.25000000000000000000	 0.07227045605258450300	 0.00416656842972453964	0.00011368476916410746
0.12500000000000000000	 0.03693739849155287108	 0.00115416093152832713	0.00001462476887624757
0.06250000000000000000	 0.02111583101254735709	 0.00026493646121943868	0.00000185551533789137
0.03125000000000000000	 0.01165962397250302172	 0.00006601693138808248	0.00000023374025874848


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps5.txt <==
0.50000000000000000000	 0.10988599327180446907	 0.01435859776632874424	0.00076217349030429998
0.25000000000000000000	 0.05875931416001341223	 0.00400840461291958414	0.00010958695338178211
0.12500000000000000000	 0.03005150202241605589	 0.00103218449470235331	0.00001436631445473860
0.06250000000000000000	 0.01517250612848117242	 0.00026142190814019354	0.00000183852428581472
0.03125000000000000000	 0.00766017700061693077	 0.00006574622964282242	0.00000023251093996357


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps5_stab.txt <==
0.50000000000000000000	          NaN	 0.03795320828717407141	0.00385594215354035296
0.25000000000000000000	 0.07216481937671045954	 0.00416301008028367291	0.00011356457750568612
0.12500000000000000000	 0.03682527731437313517	 0.00115108600863513032	0.00001460723117066007
0.06250000000000000000	 0.02092745877043547531	 0.00026469696726802590	0.00000185308760331042
0.03125000000000000000	 0.01139759726605723070	 0.00006597076113951801	0.00000023339702985521


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps7.txt <==
0.50000000000000000000	 0.10988571264283562845	 0.01435838872076041287	0.00076215737597910664
0.25000000000000000000	 0.05875890459783468522	 0.00400838521402971121	0.00010958599033502303
0.12500000000000000000	 0.03005084442071073031	 0.00103217919350702815	0.00001436618029623477
0.06250000000000000000	 0.01517061841792646977	 0.00026142053622430617	0.00000183850668976772
0.03125000000000000000	 0.00765328325274754803	 0.00006574588260377238	0.00000023250868977513


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps7_stab.txt <==
0.50000000000000000000	          NaN	 0.03795265721942241849	0.00385580815069363732
0.25000000000000000000	 0.07216375245566035435	 0.00416297438428037125	0.00011356341820022904
0.12500000000000000000	 0.03682412689145568574	 0.00115105524888557361	0.00001460706632767296
0.06250000000000000000	 0.02092548383392162786	 0.00026469464859136198	0.00000185306595688184
0.03125000000000000000	 0.01139474898062390815	 0.00006597034852278311	0.00000023339426248580


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps9.txt <==
0.50000000000000000000	 0.10988570983645842838	 0.01435838663027048587	0.00076215721483623459
0.25000000000000000000	 0.05875890034092885739	 0.00400833578387412882	0.00010958565195424488
0.12500000000000000000	 0.03005083780544901342	 0.00103215764046827902	0.00001436617861823822
0.06250000000000000000	 0.01517059964906430393	 0.00026141921617112607	0.00000183850649928461
0.03125000000000000000	 0.00765321453821295964	 0.00006574583554797174	0.00000023250906435088


==> Data/error_pressure_pentagon_eps_solver1symmetric_eps9_stab.txt <==
0.50000000000000000000	          NaN	 0.03795265170883038719	0.00385580681068227156
0.25000000000000000000	 0.07216374178539304574	 0.00416297402731433727	0.00011356340656307979
0.12500000000000000000	 0.03682411538429986725	 0.00115105494131100667	0.00001460706462779115
0.06250000000000000000	 0.02092546407540351455	 0.00026469462542140883	0.00000185306568336407
0.03125000000000000000	 0.01139472047493871737	 0.00006597034441651928	0.00000023339417603166


==> Data/error_pressure_pentagon_eps_solver2_eps1.txt <==
0.50000000000000000000	 0.12272978847398345603	 0.01610944034246875739	0.00092070596218100172
0.25000000000000000000	 0.06012279464262154649	 0.00424042681089660707	0.00012119431270730813
0.12500000000000000000	 0.03058815781047513963	 0.00108702068533440962	0.00001591847878702267
0.06250000000000000000	 0.01555286702595796641	 0.00027402161129181469	0.00000202209071447702
0.03125000000000000000	 0.00785397972222317588	 0.00006870754100539377	0.00000025475045602293


==> Data/error_pressure_pentagon_eps_solver2_eps11.txt <==
0.50000000000000000000	 0.11822085885214747569	 0.03460322310839811233	0.01708087633195198504
0.25000000000000000000	 0.06564376169047503318	 0.00978456099878566646	0.00233065378162986741
0.12500000000000000000	 0.03430018018349113851	 0.00254669620829578751	0.00029510247921820195
0.06250000000000000000	 0.01748249525438340737	 0.00064388367225085453	0.00003694916910513070
0.03125000000000000000	 0.00881980656194398388	 0.00016150006517434885	0.00000461970815117964


==> Data/error_pressure_pentagon_eps_solver2_eps13.txt <==
0.50000000000000000000	 0.11822085885190158905	 0.03460322310844850258	0.01708087633206160222
0.25000000000000000000	 0.06564376168980651238	 0.00978456099834820910	0.00233065378123023265
0.12500000000000000000	 0.03430018018291616094	 0.00254669620800725962	0.00029510247896041830
0.06250000000000000000	 0.01748249525394971610	 0.00064388367208318711	0.00003694916891719143
0.03125000000000000000	 0.00881980656164601910	 0.00016150006508713213	0.00000461970800727236


==> Data/error_pressure_pentagon_eps_solver2_eps3.txt <==
0.50000000000000000000	 0.11824558207810637045	 0.03459811865540411702	0.01706980558735792658
0.25000000000000000000	 0.06570991245565735439	 0.00980272422722828704	0.00233113963093126370
0.12500000000000000000	 0.03435294477699465249	 0.00254695159767198611	0.00029493024083820582
0.06250000000000000000	 0.01751421222396195090	 0.00064359507640208242	0.00003692208539162633
0.03125000000000000000	 0.00884311961698775253	 0.00016141365571015575	0.00000461620764142096


==> Data/error_pressure_pentagon_eps_solver2_eps5.txt <==
0.50000000000000000000	 0.11822110717012662695	 0.03460317216308029381	0.01708076564018273791
0.25000000000000000000	 0.06564443680056168684	 0.00978499191260146992	0.00233099139205408161
0.12500000000000000000	 0.03430076025978056470	 0.00254693886993536799	0.00029513963066378750
0.06250000000000000000	 0.01748292966316627312	 0.00064392399503591111	0.00003694978484827308
0.03125000000000000000	 0.00882009009115672545	 0.00016150101388569182	0.00000461969039317278


==> Data/error_pressure_pentagon_eps_solver2_eps7.txt <==
0.50000000000000000000	 0.11822086133519017770	 0.03460322259900520947	0.01708087522514559892
0.25000000000000000000	 0.06564376844230618291	 0.00978456536011247831	0.00233065778794670862
0.12500000000000000000	 0.03430018599042862493	 0.00254669908250025005	0.00029510497714811906
0.06250000000000000000	 0.01748249963434344439	 0.00064388529295338786	0.00003694975191801230
0.03125000000000000000	 0.00881980956878030721	 0.00016150066428718092	0.00000461972498807412


==> Data/error_pressure_pentagon_eps_solver2_eps9.txt <==
0.50000000000000000000	 0.11822085887673207394	 0.03460322310335454260	0.01708087632099364317
0.25000000000000000000	 0.06564376175732497543	 0.00978456104196682303	0.00233065382136787109
0.12500000000000000000	 0.03430018024098621665	 0.00254669623680132485	0.00029510250533488483
0.06250000000000000000	 0.01748249529775303124	 0.00064388368876639390	0.00003694918524825759
0.03125000000000000000	 0.00881980659173451850	 0.00016150007397475310	0.00000461980797276720


==> Data/error_pressure_platehole_gp.txt <==
0.50000000000000000000	 1.02208755343373591806	 0.13471214370455483755	0.01127522611563356106
0.25000000000000000000	 0.54157170608412286139	 0.03455896993177259152	0.00148264770597819119
0.12500000000000000000	 0.27289231183926615509	 0.00866611599550781361	0.00018555528028358010
0.06250000000000000000	 0.13691751535569118836	 0.00216742229393639520	0.00002614798841096604
0.03125000000000000000	 0.06844247409543889604	 0.00054181381555074709	0.00000399126461652157
0.01562500000000000000	 0.03423432621882029764	 0.00013544633265323127	0.00000219605824650867


==> Data/error_pressure_platehole_gp_bis.txt <==
0.50000000000000000000	 1.02208755343373591806	 0.13471214370455489306	0.01127522611563355585
0.25000000000000000000	 0.53974431571428305165	 0.03436750852008648577	0.00147366117206041217
0.12500000000000000000	 0.26940018924819048030	 0.00864578803731240464	0.00018363564514770953
0.06250000000000000000	 0.13501828123713313645	 0.00216553470285539866	0.00002842211101995480
0.03125000000000000000	 0.06751198436122680946	 0.00054163191244540308	0.00000809676893642040
0.01562500000000000000	 0.03375240793482148227	 0.00013542362321731797	0.00000938327829439239


==> Data/error_pressure_platehole_nogp.txt <==
0.50000000000000000000	 1.02032252876802576047	 0.13340285207365867870	0.01121036285381400537
0.25000000000000000000	 0.53371255430910924389	 0.03431096734172978113	0.00445817703412063580
0.12500000000000000000	 0.27488314699009469555	 0.00864454538794878422	0.00020506060535422925
0.06250000000000000000	 0.13552664895045246629	 0.00216540429457648138	0.00009842090430533769
0.03125000000000000000	 0.06826969093464237137	 0.00054162188606853695	0.00006675657248765665
0.01562500000000000000	 0.03424115397286088547	 0.00013542253462302226	0.00006220518823270742


==> Data/error_pressure_trimmedsquare_eps11_gp.txt <==
0.50000000000000000000	 0.08446257724662445399	 0.00264722525730164398	0.00029196137399204461
0.25000000000000000000	 0.04315590206606532281	 0.00067475500001148200	0.00002956456910036151
0.12500000000000000000	 0.02167346739134588113	 0.00017009421579693160	0.00000369918677363642
0.06250000000000000000	 0.01084874769115398187	 0.00004261137129144825	0.00000046251305698352
0.03125000000000000000	 0.00542587352362984381	 0.00001065833121173021	0.00000005781772899338
0.01562500000000000000	 0.00271312407324857206	 0.00000266492581251287	0.00000000722732861459


==> Data/error_pressure_trimmedsquare_eps11_nogp.txt <==
0.50000000000000000000	 0.07600092001327868330	 0.00212025418882215129	0.00020183340950135850
0.25000000000000000000	 0.04315672672657935860	 0.00067475254096309879	0.00002956455490720207
0.12500000000000000000	 0.02167355382079973192	 0.00017009413090001511	0.00000369918655200044
0.06250000000000000000	 0.01084875147243157326	 0.00004261137024800991	0.00000046251305585477
0.03125000000000000000	 0.00542587365930023886	 0.00001065833120157030	0.00000005781773101343
0.01562500000000000000	 0.00271312407771934997	 0.00000266492581230207	0.00000000722734489379


==> Data/error_pressure_trimmedsquare_eps13_gp.txt <==
0.50000000000000000000	 0.08446257724535387312	 0.00264722525724177564	0.00029196137397758830
0.25000000000000000000	 0.04315590206519032135	 0.00067475499999242671	0.00002956456909990617
0.12500000000000000000	 0.02167346739083637203	 0.00017009421578899393	0.00000369918677351907
0.06250000000000000000	 0.01084874769088572249	 0.00004261137128902287	0.00000046251305696367
0.03125000000000000000	 0.00542587352349326816	 0.00001065833121108010	0.00000005781772899092
0.01562500000000000000	 0.00271312407317980588	 0.00000266492581234604	0.00000000722732861432


==> Data/error_pressure_trimmedsquare_eps13_nogp.txt <==
0.50000000000000000000	 0.07600092001220389026	 0.00212025418877794317	0.00020183340949930282
0.25000000000000000000	 0.04315672672628480255	 0.00067475259023823072	0.00002956462763844663
0.12500000000000000000	 0.02167355382065338718	 0.00017009413513617016	0.00000369931883762905
0.06250000000000000000	 0.01084875147235851538	 0.00004261137073419598	0.00000046278409746480
0.03125000000000000000	 0.00542587365926372380	 0.00001065833135789625	0.00000005836432660358
0.01562500000000000000	 0.00271312407770109374	 0.00000266492593766458	0.00000000825913768212


==> Data/error_pressure_trimmedsquare_eps3_gp.txt <==
0.50000000000000000000	 0.08459112699805904079	 0.00265326018371493232	0.00029342412101256805
0.25000000000000000000	 0.04324447604691365049	 0.00067668744079256600	0.00002961006430349151
0.12500000000000000000	 0.02172519230387804159	 0.00017090490438566682	0.00000371098318950939
0.06250000000000000000	 0.01087614264661636125	 0.00004286186408436945	0.00000046456326203337
0.03125000000000000000	 0.00543998621072644146	 0.00001072725248814518	0.00000005811375422143
0.01562500000000000000	 0.00272039851097272091	 0.00000268359117855583	0.00000000726935760596


==> Data/error_pressure_trimmedsquare_eps3_nogp.txt <==
0.50000000000000000000	 0.07610969187605332031	 0.00212472868313765689	0.00020204118164783715
0.25000000000000000000	 0.04318651715642848887	 0.00067548698409799601	0.00002958476496608451
0.12500000000000000000	 0.02168835506610737249	 0.00017027763606252306	0.00000370170663191980
0.06250000000000000000	 0.01085614200593939226	 0.00004265724022144188	0.00000046282787389755
0.03125000000000000000	 0.00542957014634421874	 0.00001066979831383075	0.00000005785707528948
0.01562500000000000000	 0.00271497740931362069	 0.00000266779261091468	0.00000000723224671557


==> Data/error_pressure_trimmedsquare_eps5_gp.txt <==
0.50000000000000000000	 0.08446386069333099156	 0.00264728571665920603	0.00029197597056920588
0.25000000000000000000	 0.04315678593134293639	 0.00067477424826641345	0.00002956502781131652
0.12500000000000000000	 0.02167398207326835108	 0.00017010223532095827	0.00000369930538266133
0.06250000000000000000	 0.01084901868951233458	 0.00004261382119810477	0.00000046253347879572
0.03125000000000000000	 0.00542601151101569472	 0.00001065898823799448	0.00000005782055198517
0.01562500000000000000	 0.00271319356642261327	 0.00000266509447735311	0.00000000722769242280


==> Data/error_pressure_trimmedsquare_eps5_nogp.txt <==
0.50000000000000000000	 0.07600200568633593001	 0.00212029884779781552	0.00020183548323126881
0.25000000000000000000	 0.04315702426418325383	 0.00067475987789616455	0.00002956475675950213
0.12500000000000000000	 0.02167370164384765582	 0.00017009596406996458	0.00000369921172189407
0.06250000000000000000	 0.01084882526996201225	 0.00004261182847688410	0.00000046251619993179
0.03125000000000000000	 0.00542591054395728974	 0.00001065844575483915	0.00000005781812196724
0.01562500000000000000	 0.00271314251829376119	 0.00000266495445036418	0.00000000722737773503


==> Data/error_pressure_trimmedsquare_eps7_gp.txt <==
0.50000000000000000000	 0.08446259007961612331	 0.00264722586184643147	0.00029196151994022372
0.25000000000000000000	 0.04315591090365098609	 0.00067475519246337442	0.00002956457368653745
0.12500000000000000000	 0.02167347253739595678	 0.00017009429597252863	0.00000369918795913976
0.06250000000000000000	 0.01084875040057351608	 0.00004261139578162423	0.00000046251326106945
0.03125000000000000000	 0.00542587490305506976	 0.00001065833777795366	0.00000005781775719547
0.01562500000000000000	 0.00271312476779221818	 0.00000266492749724575	0.00000000722733224637


==> Data/error_pressure_trimmedsquare_eps7_nogp.txt <==
0.50000000000000000000	 0.07600093086873010995	 0.00212025463535913576	0.00020183343023620574
0.25000000000000000000	 0.04315672970162463817	 0.00067475261432061774	0.00002956455692388263
0.12500000000000000000	 0.02167355529886581117	 0.00017009414922931310	0.00000369918680355215
0.06250000000000000000	 0.01084875221032478333	 0.00004261137482975821	0.00000046251308703603
0.03125000000000000000	 0.00542587402810575190	 0.00001065833234697162	0.00000005781773291442
0.01562500000000000000	 0.00271312426210451423	 0.00000266492609864185	0.00000000722732910735


==> Data/error_pressure_trimmedsquare_eps9_gp.txt <==
0.50000000000000000000	 0.08446257737368378926	 0.00264722526328723317	0.00029196137543708944
0.25000000000000000000	 0.04315590215356615578	 0.00067475500191694769	0.00002956456914577129
0.12500000000000000000	 0.02167346744229684333	 0.00017009421659074859	0.00000369918678537321
0.06250000000000000000	 0.01084874771797988968	 0.00004261137153392486	0.00000046251305900413
0.03125000000000000000	 0.00542587353728748827	 0.00001065833127674214	0.00000005781772927232
0.01562500000000000000	 0.00271312408012520977	 0.00000266492582919313	0.00000000722732865062


==> Data/error_pressure_trimmedsquare_eps9_nogp.txt <==
0.50000000000000000000	 0.07600092012075838899	 0.00212025419324331568	0.00020183340970665532
0.25000000000000000000	 0.04315672675603524772	 0.00067475254168561480	0.00002956455492555090
0.12500000000000000000	 0.02167355383543404304	 0.00017009413108109436	0.00000369918655437439
0.06250000000000000000	 0.01084875147973744618	 0.00004261137029333356	0.00000046251305592079
0.03125000000000000000	 0.00542587366295177887	 0.00001065833121290466	0.00000005781772913431
0.01562500000000000000	 0.00271312407954494520	 0.00000266492581512752	0.00000000722732950412


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps1.txt <==
0.50000000000000000000	 0.08880191257978532759	 0.01414382246894034349	0.00106902776907810628
0.25000000000000000000	 0.04863846077628699444	 0.00362213763917051393	0.00013360165289875018
0.12500000000000000000	 0.02496421331348695066	 0.00091088346463152480	0.00001670009274952363
0.06250000000000000000	 0.04889910985432076307	 0.05577881678280845190	0.07725461175051859253
0.03125000000000000000	 0.07525811704145510261	 0.07648301160527143372	0.07416919220284932945


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps11.txt <==
0.50000000000000000000	 0.07516409523225030254	 0.01172270853342296040	0.00088603561744617781
0.25000000000000000000	 0.04220295859161656699	 0.00300212125584794088	0.00011073255319565231
0.12500000000000000000	 0.02151825171795252595	 0.00075496412885983492	0.00001384147553331068
0.06250000000000000000	 0.01081175376951991514	 0.00018901816199149980	0.00000173018406248426
0.03125000000000000000	 0.00541247216589050076	 0.00004727185726586268	0.00000021627300666349


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps11_stab.txt <==
0.50000000000000000000	 0.09074957882208652127	 0.01172268275039172261	0.00088603454264619670
0.25000000000000000000	 0.04294583101373906225	 0.04774801029169915140	0.09012657552538941297
0.12500000000000000000	 0.02178132322491280540	 0.06915550317805235769	0.08997061996391816918
0.06250000000000000000	 0.01089182292854095485	 0.07887981730190275764	0.09001999066111149306
0.03125000000000000000	 0.00543479011590820675	 0.08275390926906223132	0.09023066720457936785


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps13.txt <==
0.50000000000000000000	 0.07516409523098901979	 0.01172270853319084052	0.00088603561742863564
0.25000000000000000000	 0.04220295859102616426	 0.00300212120220220806	0.00011073255545205952
0.12500000000000000000	 0.02151825171765274144	 0.00075496412495062136	0.00001384149856159141
0.06250000000000000000	 0.01081175376936945043	 0.00018901816175103677	0.00000173023296753662
0.03125000000000000000	 0.00541247216581519728	 0.00004727185726777504	0.00000021637305461858


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps13_stab.txt <==
0.50000000000000000000	 0.09074957882028977796	 0.01172268275015960100	0.00088603454262864802
0.25000000000000000000	 0.04294583101278574844	 0.08561502000258899847	0.09041346063974375902
0.12500000000000000000	 0.02178132322439433818	 0.08886122952247335616	0.09032611684401938013
0.06250000000000000000	 0.01089182292826748090	 0.08981554628543170216	0.09031808120364709369
0.03125000000000000000	 0.00543479011576684934	 0.09013996906735424752	0.09031771131861150714


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps1_stab.txt <==
0.50000000000000000000	 0.10949012406707527012	 0.01414379183263779136	0.00106902666039807460
0.25000000000000000000	 0.05385460612148976894	 0.00362213737592659507	0.00013360165270467978
0.12500000000000000000	 0.02889049343458505517	 0.00091088346360180021	0.00001670009274922865
0.06250000000000000000	 0.01421948088954197269	 0.00805249087122712585	0.03297712041524389348
0.03125000000000000000	 0.01224366612422905266	 0.01092622575720380955	0.01076579390321461514


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps3.txt <==
0.50000000000000000000	 0.07529158881953768034	 0.01174616241231169790	0.00088780830898277862
0.25000000000000000000	 0.04226263261704667207	 0.00300812751600447069	0.00011095409217658683
0.12500000000000000000	 0.02154855188044037945	 0.00075647456045423015	0.00001386916770982809
0.06250000000000000000	 0.01082696208326665473	 0.00018939632429688770	0.00000173364558373088
0.03125000000000000000	 0.00542008437249341581	 0.00004736643248702743	0.00000021670569646504


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps3_stab.txt <==
0.50000000000000000000	 0.09093112620502145915	 0.01174613656267248923	0.00088780723368602030
0.25000000000000000000	 0.04304226028178416430	 0.00300812745628739088	0.00011095409203342463
0.12500000000000000000	 0.02183387601985721516	 0.00075647456096347005	0.00001386916770953097
0.06250000000000000000	 0.01091967973218752053	 0.00018939632430227613	0.00000173364558373023
0.03125000000000000000	 0.00544933151866281405	 0.00004736643248706777	0.00000021670569646522


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps5.txt <==
0.50000000000000000000	 0.07516536925098353528	 0.01172294299461597647	0.00088605333849721207
0.25000000000000000000	 0.04220355496013868113	 0.00300218129858342191	0.00011073476785419447
0.12500000000000000000	 0.02151855452787766743	 0.00075497922817950906	0.00001384175236349086
0.06250000000000000000	 0.01081190575221465180	 0.00018902194236359646	0.00000173021866620309
0.03125000000000000000	 0.00541254822944306317	 0.00004727280270521536	0.00000021627733177721


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps5_stab.txt <==
0.50000000000000000000	 0.09075139369561491254	 0.01172291721091698463	0.00088605226369224102
0.25000000000000000000	 0.04294679395222136126	 0.00300218124116394258	0.00011073476771157529
0.12500000000000000000	 0.02178184688561788165	 0.00075497922870765180	0.00001384175236319288
0.06250000000000000000	 0.01089209918032998936	 0.00018902194236917089	0.00000173021866620166
0.03125000000000000000	 0.00543493287704590461	 0.00004727280270525822	0.00000021627733177767


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps6.txt <==
0.25000000000000000000	 0.04220295859161656699	 0.00300212125584794088	0.00011073255319565231
0.12500000000000000000	 0.02151825171795252595	 0.00075496412885983492	0.00001384147553331068
0.06250000000000000000	 0.01081175376951991514	 0.00018901816199149980	0.00000173018406248426
0.03125000000000000000	 0.00541247216589050076	 0.00004727185726586268	0.00000021627300666349


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps7.txt <==
0.50000000000000000000	 0.07516410797108476205	 0.01172271087779503708	0.00088603579463856011
0.25000000000000000000	 0.04220296455467437841	 0.00300212185621700394	0.00011073257534157187
0.12500000000000000000	 0.02151825474573311123	 0.00075496427983790968	0.00001384147830135148
0.06250000000000000000	 0.01081175528918690808	 0.00018901819979137989	0.00000173018440844373
0.03125000000000000000	 0.00541247292644596225	 0.00004727186671929096	0.00000021627304955741


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps7_stab.txt <==
0.50000000000000000000	 0.09074959696896524319	 0.01172268509475711713	0.00088603471983853346
0.25000000000000000000	 0.04294584065298538700	 0.00300212179883106896	0.00011073257519047194
0.12500000000000000000	 0.02178132847003136016	 0.00075496428036629258	0.00001384147830122305
0.06250000000000000000	 0.01089182569661418902	 0.00018901819979686519	0.00000173018441035834
0.03125000000000000000	 0.00543479154661886000	 0.00004727186671932078	0.00000021627305778183


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps9.txt <==
0.50000000000000000000	 0.07516409535837736966	 0.01172270855663456665	0.00088603561920056102
0.25000000000000000000	 0.04220295865065673557	 0.00300212126179531889	0.00011073255341651880
0.12500000000000000000	 0.02151825174793054254	 0.00075496413035499449	0.00001384147556074046
0.06250000000000000000	 0.01081175378456612074	 0.00018901816236578219	0.00000173018406586932
0.03125000000000000000	 0.00541247217342075149	 0.00004727185735946255	0.00000021627300675488


==> Data/error_pressure_trimmedsquare_solver1symmetric_eps9_stab.txt <==
0.50000000000000000000	 0.09074957900175860404	 0.01172268277360326814	0.00088603454440057980
0.25000000000000000000	 0.04294583001405154893	 0.00300211981115236981	0.00020898086167467695
0.12500000000000000000	 0.02178132235510324075	 0.00075496396814750931	0.00018150204711766082
0.06250000000000000000	 0.01089182234993355501	 0.00018901858319285715	0.00018224434267205368
0.03125000000000000000	 0.00543478977972917682	 0.00004727384935567513	0.00018162927612899317


==> Data/error_pressure_trimmedsquare_solver2_eps1.txt <==
0.50000000000000000000	 0.09301462585402089922	 0.02416602487839124638	0.01057892304438529454
0.25000000000000000000	 0.05210585794821898098	 0.00655675515960484588	0.00141345734152370311
0.12500000000000000000	 0.02705075878119478014	 0.00167622653158918484	0.00017822116373993304
0.06250000000000000000	 0.04960617081671466616	 0.05569533135514292965	0.07566322875922568136
0.03125000000000000000	 0.07534674374740928104	 0.07649385091204777276	0.07413494298906619928


==> Data/error_pressure_trimmedsquare_solver2_eps11.txt <==
0.50000000000000000000	 0.07858951156679751249	 0.02009380495102653860	0.00882178605910746184
0.25000000000000000000	 0.04496873038726470484	 0.00546070225421111787	0.00118029738266295890
0.12500000000000000000	 0.02320579435852162045	 0.00139672160800946728	0.00014885016796911663
0.06250000000000000000	 0.01173176969156968820	 0.00035122979445608121	0.00001862699918232065
0.03125000000000000000	 0.00589140884649681090	 0.00008793680347577843	0.00000232869919420281


==> Data/error_pressure_trimmedsquare_solver2_eps13.txt <==
0.50000000000000000000	 0.07858951156546059580	 0.02009380495064280736	0.00882178605894350966
0.25000000000000000000	 0.04496873038660863242	 0.00546070225410805188	0.00118029738264120786
0.12500000000000000000	 0.02320579435818309263	 0.00139672160798320465	0.00014885016796640306
0.06250000000000000000	 0.01173176969139836517	 0.00035122979444949333	0.00001862699918220023
0.03125000000000000000	 0.00589140884641070443	 0.00008793680347416008	0.00000232869919599177


==> Data/error_pressure_trimmedsquare_solver2_eps3.txt <==
0.50000000000000000000	 0.07872464653347130414	 0.02013258497506224820	0.00883835428738180724
0.25000000000000000000	 0.04503504226174998709	 0.00547111942408256766	0.00118249387470073996
0.12500000000000000000	 0.02324001011913331971	 0.00139937658713451736	0.00014912682589559426
0.06250000000000000000	 0.01174908617900875980	 0.00035189682070669291	0.00001866161447629505
0.03125000000000000000	 0.00590011290646602626	 0.00008810376702974029	0.00000233302662312515


==> Data/error_pressure_trimmedsquare_solver2_eps5.txt <==
0.50000000000000000000	 0.07859086197420758757	 0.02009419256146906599	0.00882195164529596919
0.25000000000000000000	 0.04496939309023401804	 0.00546080637322764965	0.00118031933470143951
0.12500000000000000000	 0.02320613629952690896	 0.00139674814424505336	0.00014885293292345313
0.06250000000000000000	 0.01173194274296131788	 0.00035123646130521234	0.00001862734513190821
0.03125000000000000000	 0.00589149582249340678	 0.00008793847225644131	0.00000232874244303303


==> Data/error_pressure_trimmedsquare_solver2_eps7.txt <==
0.50000000000000000000	 0.07858952506944059946	 0.02009380882672825996	0.00882178771479583818
0.25000000000000000000	 0.04496873701359691694	 0.00546070329529294973	0.00118029760216031301
0.12500000000000000000	 0.02320579777757175374	 0.00139672187334419738	0.00014885019561575023
0.06250000000000000000	 0.01173177142190143761	 0.00035122986111763357	0.00001862700264144045
0.03125000000000000000	 0.00589140971616520636	 0.00008793682016184407	0.00000232869962661168


==> Data/error_pressure_trimmedsquare_solver2_eps9.txt <==
0.50000000000000000000	 0.07858951170048704415	 0.02009380498939981191	0.00882178607550043910
0.25000000000000000000	 0.04496873045287196058	 0.00546070226451885604	0.00118029738483618860
0.12500000000000000000	 0.02320579439237359723	 0.00139672161063653967	0.00014885016824283485
0.06250000000000000000	 0.01173176970870169061	 0.00035122979511608972	0.00001862699921656157
0.03125000000000000000	 0.00589140885510739711	 0.00008793680364097758	0.00000232869919845804


==> Data/error_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.51981917743765315709	 0.04625191992480828795	 0.48779791170792269339	 0.22914932327616996388
0.25000000000000000000	 0.33950310631182778476	 0.01170378205246269676	 0.32799874896996267237	 0.09633839768716968843
0.12500000000000000000	 0.20131237727008122196	 0.00255920723903932824	 0.19815738807496774410	 0.03693183172698532440
0.06250000000000000000	 0.11823500303188624883	 0.00054676452884306400	 0.11747812415646012585	 0.01359455006900894825
0.03125000000000000000	 0.06973125602469512629	 0.00011991667284983018	 0.06956135914082486882	 0.00490510341799983533
0.01562500000000000000	 0.04128590481048579480	 0.00002739063728771793	 0.04124900821883323299	 0.00175205213859899430


==> Data/error_square_fitted_p=0_gamma=1_b0form.txt <==
0.50000000000000000000	 0.29548826450581228142	 0.14501312384079334539	 0.02591592564191306722
0.25000000000000000000	 0.19414776721952164973	 0.09420208020307184460	 0.02124690368117266442
0.12500000000000000000	 0.11611721591071512416	 0.05246797781440438319	 0.01318871187387900962
0.06250000000000000000	 0.06794063572395034334	 0.02752889536735282638	 0.00722884536898871308
0.03125000000000000000	 0.03963944851264121494	 0.01407962393668394686	 0.00376901393341789797


==> Data/error_square_fitted_p=0_gamma=1_mod.txt <==
0.50000000000000000000	 0.32917778717289808421	 0.14592486064321741335	 1.06331783052775130649	 0.24828937197342376697
0.25000000000000000000	 0.31542516188685004730	 0.14014941640428713043	 1.70254611406031930443	 0.11085231239040377327
0.12500000000000000000	 0.25440122081546751032	 0.11342808231270185004	 2.39417820954411508794	 0.04382592676761259270
0.06250000000000000000	 0.19119837121371774380	 0.08541436881801940662	 3.25380129988850441691	 0.01635012503715574383
0.03125000000000000000	 0.13923425084074883551	 0.06224676709328216123	 4.41807687438180440864	 0.00593488589277859149
0.01562500000000000000	 0.09988866392740464173	 0.04466736857561562357	 6.04581963700131108652	 0.00212583242040221762


==> Data/error_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.34875780525801802767	 0.03005290648903509790	 0.33575880689465814610	 0.22572546863297018871
0.25000000000000000000	 0.16099024435846528980	 0.00636908222359024168	 0.15935778494318869614	 0.09552469800811150269
0.12500000000000000000	 0.06921056995366370312	 0.00154621211348309677	 0.06905062324073395208	 0.03682297767482886619
0.06250000000000000000	 0.02921187175669441929	 0.00038777351256147542	 0.02919736425675202238	 0.01358295487127076165
0.03125000000000000000	 0.01227102535856472790	 0.00009721492312648258	 0.01226969865192208305	 0.00490398300447239879
0.01562500000000000000	 0.00515210520277913260	 0.00002432797967511838	 0.00515197562036448509	 0.00175194867886529766


==> Data/error_square_fitted_p=0_gamma=h-1_b0form.txt <==
0.50000000000000000000	 0.20034732446277961349	 0.08345522896435796090	 0.01855903087573981466
0.25000000000000000000	 0.08944962050605317905	 0.02657993386428856089	 0.00565809276885596412
0.12500000000000000000	 0.03751535892034557618	 0.00708595926796965793	 0.00152058959987467980
0.06250000000000000000	 0.01569393376485471100	 0.00180062943043987427	 0.00038760775938092787
0.03125000000000000000	 0.00658133615533379977	 0.00045200464034609239	 0.00009738195636562639


==> Data/error_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.79361456813136366240	 0.08188118757385950963	 0.71807603712192957790	 0.23583195373730556077
0.25000000000000000000	 0.79188158893769566848	 0.04102472123418698935	 0.71768548516672903137	 0.09951882395665827274
0.12500000000000000000	 0.67665662833509676588	 0.01710032013459739791	 0.61766497646508866648	 0.03779104751407245250
0.06250000000000000000	 0.55240462434969017647	 0.00655063658480847192	 0.51070121454421557594	 0.01377874699083238112
0.03125000000000000000	 0.44743257754823306804	 0.00240886617190348316	 0.41992098550138251545	 0.00494082344133160278
0.01562500000000000000	 0.36386405603430310718	 0.00086832390517424562	 0.34644094098111755109	 0.00175866098058700395


==> Data/error_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 1.22482434501000980731	 0.14592486064321741335	 1.06331783052775130649	 0.24828937197342376697
0.25000000000000000000	 2.04839544784362592722	 0.14014941640428713043	 1.70254611406031930443	 0.11085231239040377327
0.12500000000000000000	 3.01058374934328076833	 0.11342808231270185004	 2.39417820954411508794	 0.04382592676761259270
0.06250000000000000000	 4.25269166747736093726	 0.08541436881801940662	 3.25380129988850441691	 0.01635012503715574383
0.03125000000000000000	 5.95038409851221139490	 0.06224676709328216123	 4.41807687438180440864	 0.00593488589277859149
0.01562500000000000000	 8.32169108841494953310	 0.04466736857561562357	 6.04581963700131108652	 0.00212583242040221762


==> Data/error_square_fitted_p=0_gamma=h_2_b0form.txt <==
0.50000000000000000000	 0.61233264256054098507	 0.34324806013903547131	 0.06535477791283825222
0.25000000000000000000	 0.78735675175830377448	 0.51430222757738464079	 0.12218556793105611602
0.12500000000000000000	 0.88221871888395853034	 0.63817283647273159719	 0.15380375701168816360
0.06250000000000000000	 0.92479624163145757176	 0.72358117724550641281	 0.17116189264198458653
0.03125000000000000000	 0.93361769087905988052	 0.77867934085706780323	 0.18063026736561343943


==> Data/error_square_fitted_p=0_gamma=h_b0form.txt <==
0.50000000000000000000	 0.43235565207111292807	 0.23492848016192183214	 0.04299262532641819068
0.25000000000000000000	 0.42602932691919270791	 0.26851421226420069122	 0.06510311257068003565
0.12500000000000000000	 0.39433645070117528952	 0.27764064454379305813	 0.07187865277290896027
0.06250000000000000000	 0.36503020238444106038	 0.27996359256384739655	 0.07363108030542901694
0.03125000000000000000	 0.34209701323878083379	 0.28054685708400578514	 0.07407264004332560214


==> Data/error_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.28660361529563016525	 0.00763094194907304457	 0.28375894834236936592	 0.04070096731645099497
0.25000000000000000000	 0.12655011803626878275	 0.00091271510212897664	 0.12629789385706632898	 0.00797814242941618720
0.12500000000000000000	 0.05474867294760308450	 0.00010699231661177896	 0.05472811266154409271	 0.00149861133084741951
0.06250000000000000000	 0.02337514375857312199	 0.00001269340295482925	 0.02337354425412980358	 0.00027328301397383211
0.03125000000000000000	 0.00990539505066882243	 0.00000153421626473611	 0.00990527344445709182	 0.00004906769531525300


==> Data/error_square_fitted_p=1_gamma=1_mod.txt <==
0.50000000000000000000	 0.07769689591939923923	 0.02183984525099349344	 0.60186369302797004810	 0.04036444445070002524
0.25000000000000000000	 0.03065774052023362631	 0.00848761165166669364	 0.53631180139293643805	 0.00765327287180622619
0.12500000000000000000	 0.01151805687741999477	 0.00319089663709512571	 0.45594582385111881440	 0.00141210259203593995
0.06250000000000000000	 0.00420048713983558510	 0.00116455409279297723	 0.38175753656974215078	 0.00025528286536803213
0.03125000000000000000	 0.00150842001251046392	 0.00041831343771829885	 0.31834145348021608557	 0.00004564146713719098


==> Data/error_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.19925863220549325239	 0.00598040558177475017	 0.19816436827874617244	 0.04076779716224254030
0.25000000000000000000	 0.06293979932646308340	 0.00073831694954352696	 0.06290396521258222184	 0.00799696998493619991
0.12500000000000000000	 0.01933620836808933388	 0.00009341449632154290	 0.01933507582525779284	 0.00149998620600147480
0.06250000000000000000	 0.00584281865996370310	 0.00001175021561012215	 0.00584278188780364832	 0.00027335827921331243
0.03125000000000000000	 0.00175100860038428794	 0.00000147205122232042	 0.00175100731037195010	 0.00004907137429838103


==> Data/error_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.41780295864908001402	 0.01212743648095268925	 0.41036754124534419175	 0.04057706816395185295
0.25000000000000000000	 0.25820552770291166356	 0.00234383433866531491	 0.25629658602379368215	 0.00790547363896259604
0.12500000000000000000	 0.15612921573744545367	 0.00043617895385686303	 0.15567718687102136133	 0.00148779677253862725
0.06250000000000000000	 0.09374692992117654444	 0.00007919653998969558	 0.09364595290429010566	 0.00027208856149877079
0.03125000000000000000	 0.05606883741537511262	 0.00001419126371005206	 0.05604696426816758309	 0.00004895043776652116


==> Data/error_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.62044838544841462991	 0.02183984525099346569	 0.60186369302797027014	 0.04036444445070006687
0.25000000000000000000	 0.54917038148555408217	 0.00848761165166668149	 0.53631180139293610498	 0.00765327287180621665
0.12500000000000000000	 0.46447361618624455337	 0.00319089663709512181	 0.45594582385111870337	 0.00141210259203595231
0.06250000000000000000	 0.38718196864538262369	 0.00116455409279296812	 0.38175753656974081851	 0.00025528286536804340
0.03125000000000000000	 0.32170205014460601101	 0.00041831343771830015	 0.31834145348021647415	 0.00004564146713719356


==> Data/error_velocity_circle_gamma.txt <==
0.12500000000000000000	 2.51680405657781758322	 2.48625167076180320080	 2.45014695282260053233	 2.41756381477883541820	 2.40407807502727477456	 0.70174999784530489588	 0.69806137628837683362	 0.69458154316624431956	 0.69064023377684602423	 0.68679074768224324110	 0.17471726524119154944	 0.17469054763095398508	 0.17468703414361597126	 0.17469682488544266419	0.17471206895413551874
0.06250000000000000000	 2.08872818770831214508	 1.93732012646895102037	 1.74507815956459455542	 1.61274166818557862513	 1.58124580564672823080	 0.37667687877655486872	 0.36578176482578306228	 0.35365516086393339323	 0.34298368762530762055	 0.33708671531910455732	 0.02920862070846398303	 0.02887688095666131674	 0.02864520274439414857	 0.02845227402077138770	0.02835399098015984817
0.03125000000000000000	 1.16059705387951939137	 0.92536354344966154084	 0.74854278848037358873	 0.66283968089531786205	 0.69544171714966107611	 0.09435459013281066731	 0.08354104503727786957	 0.07097413199268635953	 0.06202749324748142029	 0.05923726837850464000	 0.00303403436577285744	 0.00295633686287849473	 0.00284007421836546909	 0.00277023789283002871	0.00281619612168258412
0.01562500000000000000	 0.79676922998215538030	 0.54189127229511369066	 0.38983602829286861935	 0.30989324073928675718	 0.34008933609569047540	 0.01731442096434299138	 0.01496540776249686427	 0.01333837539682545745	 0.01178715072107959505	 0.01205882764833095082	 0.00035760817876768900	 0.00035245234375222461	 0.00034272682123049329	 0.00033804543779234896	0.00036625889478350906
0.00781250000000000000	 0.56756225860848497078	 0.30963918795923195404	 0.19712854490164793964	 0.16534869261437160071	 0.21517586434818256058	 0.00441043028500979605	 0.00357734976584007762	 0.00282599954021647230	 0.00239519755714308466	 0.00317147487724197185	 0.00004357672363818858	 0.00004354478474459894	 0.00004839167374104764	 0.00005770470271284020	0.00007905476440095938


==> Data/error_velocity_circle_gp.txt <==
0.12500000000000000000	 2.51680405657781758322	 0.70174999784530489588	0.17471726524119154944
0.06250000000000000000	 2.08872818770831214508	 0.37667687877655486872	0.02920862070846398303
0.03125000000000000000	 1.16059705387951939137	 0.09435459013281066731	0.00303403436577285744
0.01562500000000000000	 0.79676922998215538030	 0.01731442096434299138	0.00035760817876768900
0.00781250000000000000	 0.56756225860848497078	 0.00441043028500979605	0.00004357672363818858


==> Data/error_velocity_circle_nogp.txt <==
0.12500000000000000000	 2.21332415853971742337	 0.34150632125353297397	0.10453514608606823133
0.06250000000000000000	 0.99828409194297917928	 0.11159427188649588547	0.12386942356680821775
0.03125000000000000000	 0.63464133912294795614	 0.02326072624502813907	0.00958748780762134177
0.01562500000000000000	 0.58339478138054123857	 0.00645607561107693420	0.00104584644811829878
0.00781250000000000000	 0.46965810281149139582	 0.00207558149985041969	0.00042389405858313993


==> Data/error_velocity_pentagon_eps11_gp.txt <==
0.50000000000000000000	 0.15687964587069633260	 0.02795937923992034002	0.00295141933920669685
0.25000000000000000000	 0.04307695855508525407	 0.00467300026495924906	0.00017172160800147700
0.12500000000000000000	 0.01770797532217347273	 0.00123735416744043931	0.00001692178132143113
0.06250000000000000000	 0.01035285306047337324	 0.00035047803523689927	0.00000176331919795501
0.03125000000000000000	 0.00635037077083498453	 0.00010711770316387853	0.00000018719221405300
0.01562500000000000000	 0.00426070917869215190	 0.00003397233029623977	0.00000002042449710532


==> Data/error_velocity_pentagon_eps11_gp_bis.txt <==
0.50000000000000000000	 0.16216069166664087708	 0.02854428492987899982	0.00249940327649502640
0.25000000000000000000	 0.06681032391412088101	 0.00289067362769132976	0.00010215924724606423
0.12500000000000000000	 0.02288962136127549452	 0.00099389366890781589	0.00001159912000470442
0.06250000000000000000	 0.01369940039247956841	 0.00022261962509848333	0.00000158496565540878
0.03125000000000000000	 0.00875765465604516798	 0.00006108791208537685	0.00000024197360406642
0.01562500000000000000	 0.00572324353317728383	 0.00002734424666727213	0.00000003946647681147


==> Data/error_velocity_pentagon_eps11_nogp.txt <==
0.50000000000000000000	 0.08859868201138224042	 0.01178397900417088584	0.00063103744152148244
0.25000000000000000000	 0.03456886777212792028	 0.00229973367646455059	0.00006713457271036741
0.12500000000000000000	 0.01691836743659200920	 0.00056059652673859904	0.00000834817727082527
0.06250000000000000000	 0.00937188771682211791	 0.00014059720421120002	0.00000105123056616633
0.03125000000000000000	 0.00557074848096724556	 0.00003527584633344081	0.00000013203901302933
0.01562500000000000000	 0.00351323148288769068	 0.00000883633633653934	0.00000001698459545724


==> Data/error_velocity_pentagon_eps13_gp.txt <==
0.50000000000000000000	 0.15687964587084268775	 0.02795937923953680307	0.00295141933913445689
0.25000000000000000000	 0.04307695855400907325	 0.00467300026524106703	0.00017172160801834344
0.12500000000000000000	 0.01770797532387541687	 0.00123735416727770858	0.00001692178132045052
0.06250000000000000000	 0.01035285307158892616	 0.00035047803497935436	0.00000176331919758306
0.03125000000000000000	 0.00635037081123013616	 0.00010711770321740290	0.00000018719221403889
0.01562500000000000000	 0.00426070931311451143	 0.00003397233084967983	0.00000002042449711226


==> Data/error_velocity_pentagon_eps13_gp_bis.txt <==
0.50000000000000000000	 0.16216069166691615688	 0.02854428492983120125	0.00249940327641673659
0.25000000000000000000	 0.06681032391415019089	 0.00289067362808995620	0.00010215924727134103
0.12500000000000000000	 0.02288962137471325931	 0.00099389366862009682	0.00001159912000944885
0.06250000000000000000	 0.01369940048872418312	 0.00022261962542607377	0.00000158496566495160
0.03125000000000000000	 0.00875765525103736758	 0.00006108791251098642	0.00000024197362660188
0.01562500000000000000	 0.00572324705879931339	 0.00002734424739750718	0.00000003946652185094


==> Data/error_velocity_pentagon_eps13_nogp.txt <==
0.50000000000000000000	 0.08859868201142402644	 0.01178397900404359183	0.00063103744151393455
0.25000000000000000000	 0.03281815999946988138	 0.00229973367641002910	0.00006713457263457677
0.12500000000000000000	 0.01439733494462769846	 0.00056059652668732430	0.00000834817696644108
0.06250000000000000000	 0.00697289888178524980	 0.00014059720415179097	0.00000105122985409465
0.03125000000000000000	 0.00349325939067963304	 0.00003527583909448431	0.00000013202463932981
0.01562500000000000000	 0.00174006495013096321	 0.00000883631458547362	0.00000001654317699566


==> Data/error_velocity_pentagon_eps3_gp.txt <==
0.50000000000000000000	 0.15686491499341620459	 0.02799803366644099470	0.00295865117059309615
0.25000000000000000000	 0.04318571458725679185	 0.00466265151705030478	0.00017219677613149675
0.12500000000000000000	 0.01755319332595172213	 0.00127523204879340189	0.00001742793153712581
0.06250000000000000000	 0.00948807785436849536	 0.00036161890392748204	0.00000181677991096740
0.03125000000000000000	 0.00447073272274240308	 0.00010753483621522452	0.00000019217518377908
0.01562500000000000000	 0.00195089385265642592	 0.00003235010598714911	0.00000002114519486636


==> Data/error_velocity_pentagon_eps3_gp_bis.txt <==
0.50000000000000000000	 0.16213291867872250962	 0.02854911646485529600	0.00250732709177769715
0.25000000000000000000	 0.06681282535452756632	 0.00287461963324456889	0.00010152157359334972
0.12500000000000000000	 0.02181771596849976097	 0.00103598682325865116	0.00001160170906954761
0.06250000000000000000	 0.01008228817262228974	 0.00023034217983162282	0.00000156854245872706
0.03125000000000000000	 0.00459960538082047898	 0.00006298844796714239	0.00000024655287396185
0.01562500000000000000	 0.00210063047196791444	 0.00003028333611939903	0.00000005729338373903


==> Data/error_velocity_pentagon_eps3_nogp.txt <==
0.50000000000000000000	 0.08859444035363291114	 0.01179675856609327042	0.00063179346621397255
0.25000000000000000000	 0.03465345621383056351	 0.00234747843613945881	0.00006750080209851238
0.12500000000000000000	 0.01666387600476204600	 0.00059051614513491171	0.00000836405370256299
0.06250000000000000000	 0.00839299478806441665	 0.00014674945692869567	0.00000105286596276120
0.03125000000000000000	 0.00389882067780921620	 0.00003622177082946209	0.00000013221199789717
0.01562500000000000000	 0.00181205969501958071	 0.00000897758522982053	0.00000001656432973469


==> Data/error_velocity_pentagon_eps5_gp.txt <==
0.50000000000000000000	 0.15687949802956605017	 0.02795976661316288206	0.00295149149979952868
0.25000000000000000000	 0.04307804559506980130	 0.00467271794066962797	0.00017170488562482395
0.12500000000000000000	 0.01770625795248102416	 0.00123752529136755135	0.00001692332397478105
0.06250000000000000000	 0.01034165773189148207	 0.00035073858410009437	0.00000176435122491399
0.03125000000000000000	 0.00630999224072864746	 0.00010708113005818247	0.00000018754148393914
0.01562500000000000000	 0.00413009206256977415	 0.00003389626083289404	0.00000002045539847985


==> Data/error_velocity_pentagon_eps5_gp_bis.txt <==
0.50000000000000000000	 0.16216041358066080047	 0.02854433318385334040	0.00249948281313473308
0.25000000000000000000	 0.06681029496496623810	 0.00289027452657139800	0.00010213420052406999
0.12500000000000000000	 0.02287608333957411727	 0.00099419899127081929	0.00001159517857266455
0.06250000000000000000	 0.01360359199505455259	 0.00022241692794190687	0.00000158005298070911
0.03125000000000000000	 0.00821181131222074000	 0.00006096782114057198	0.00000023974940598219
0.01562500000000000000	 0.00370644769855685719	 0.00002809323585356966	0.00000003895267922698


==> Data/error_velocity_pentagon_eps5_nogp.txt <==
0.50000000000000000000	 0.08859863982002524896	 0.01178410755934285702	0.00063104502397733487
0.25000000000000000000	 0.03475217494345327757	 0.00233727034844791659	0.00006738668121764490
0.12500000000000000000	 0.01703621117717401753	 0.00058315035666722402	0.00000835012937272229
0.06250000000000000000	 0.00940721750829289632	 0.00014552523146871662	0.00000105179692222944
0.03125000000000000000	 0.00554654071067258066	 0.00003606545693659102	0.00000013210153171619
0.01562500000000000000	 0.00337079831832739129	 0.00000894610474119908	0.00000001655017371275


==> Data/error_velocity_pentagon_eps7_gp.txt <==
0.50000000000000000000	 0.15687964439237808700	 0.02795938311335272736	0.00295142006072505320
0.25000000000000000000	 0.04307696942435050580	 0.00467299741937320101	0.00017172143644473401
0.12500000000000000000	 0.01770795813189639939	 0.00123735581067783659	0.00001692179159585971
0.06250000000000000000	 0.01035274079966498617	 0.00035048063572058963	0.00000176332296333035
0.03125000000000000000	 0.00634996281331759536	 0.00010711715839280709	0.00000018719281620332
0.01562500000000000000	 0.00425935202769256796	 0.00003396697498305124	0.00000002042488091179


==> Data/error_velocity_pentagon_eps7_gp_bis.txt <==
0.50000000000000000000	 0.16216068888602033771	 0.02854428541236670586	0.00249940407181243381
0.25000000000000000000	 0.06681032361879049586	 0.00289066960233200568	0.00010215899208287716
0.12500000000000000000	 0.02288948564662116741	 0.00099389657378459598	0.00001159907444436812
0.06250000000000000000	 0.01369842850164849565	 0.00022261633053517204	0.00000158486716413623
0.03125000000000000000	 0.00875165149166400556	 0.00006108367141340262	0.00000024175821483347
0.01562500000000000000	 0.00568789885788171818	 0.00002734365947261139	0.00000003919815349599


==> Data/error_velocity_pentagon_eps7_nogp.txt <==
0.50000000000000000000	 0.08859868158953276840	 0.01178398028967107304	0.00063103751734088008
0.25000000000000000000	 0.03475320510382841344	 0.00233724298476878844	0.00006738652046554433
0.12500000000000000000	 0.01704042171540834719	 0.00058312956593329561	0.00000834999625003929
0.06250000000000000000	 0.00942239112831609084	 0.00014550086035954648	0.00000105172576485990
0.03125000000000000000	 0.00559680986952415960	 0.00003604398893808554	0.00000013211499215715
0.01562500000000000000	 0.00352217165711648291	 0.00000894256671322628	0.00000001697270964226


==> Data/error_velocity_pentagon_eps9_gp.txt <==
0.50000000000000000000	 0.15687964585605948531	 0.02795937927827117989	0.00295141934634989261
0.25000000000000000000	 0.04307695866270170454	 0.00467300023678291019	0.00017172160630245237
0.12500000000000000000	 0.01770797515197066255	 0.00123735418370324334	0.00001692178142250978
0.06250000000000000000	 0.01035285194894891569	 0.00035047806098309541	0.00000176331923430899
0.03125000000000000000	 0.00635036673123154198	 0.00010711769774545759	0.00000018719221819975
0.01562500000000000000	 0.00426069573631170529	 0.00003397227485264490	0.00000002042449777568


==> Data/error_velocity_pentagon_eps9_gp_bis.txt <==
0.50000000000000000000	 0.16216069163910992734	 0.02854428493465618888	0.00249940328436937774
0.25000000000000000000	 0.06681032391119617886	 0.00289067358783288725	0.00010215924471930197
0.12500000000000000000	 0.02288962001753197181	 0.00099389369765339949	0.00001159911955332638
0.06250000000000000000	 0.01369939076840806166	 0.00022261959232495977	0.00000158496467200986
0.03125000000000000000	 0.00875759515973713841	 0.00006108786936641708	0.00000024197133378901
0.01562500000000000000	 0.00572289100879633944	 0.00002734417409001300	0.00000003946243407009


==> Data/error_velocity_pentagon_eps9_nogp.txt <==
0.50000000000000000000	 0.08859868200720555365	 0.01178397901689859709	0.00063103744227228681
0.25000000000000000000	 0.03475321318522994751	 0.00233353526894053160	0.00006716731187417617
0.12500000000000000000	 0.01704046346804348119	 0.00056814845247558075	0.00000834834801817420
0.06250000000000000000	 0.00942254366154280341	 0.00014208446287340440	0.00000105186462596788
0.03125000000000000000	 0.00559732133854180629	 0.00003564979205281958	0.00000019886301510187
0.01562500000000000000	 0.00352379109006129053	 0.00000891460356433029	0.00000063457096527030


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps1.txt <==
0.50000000000000000000	 0.05575960658345452403	 0.00985532048344187582	0.00057283827839656740
0.25000000000000000000	 0.03389078525105856249	 0.00235922766312730457	0.00006842855065645513
0.12500000000000000000	 0.01751773437883355489	 0.00059940686354779851	0.00000924346888791580
0.06250000000000000000	 0.01106373213426602858	 0.00015130539888590078	0.00000111762271290437
0.03125000000000000000	 0.00714938170431030084	 0.00003788828308852520	0.00000013889994052928


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps11.txt <==
0.50000000000000000000	 0.08859868201138222654	 0.01178397900417086502	0.00063103744152158338
0.25000000000000000000	 0.03456886777212792722	 0.00229973367646455406	0.00006713457265218331
0.12500000000000000000	 0.01691836743659216533	 0.00056059652673859448	0.00000834817702152680
0.06250000000000000000	 0.00937188771682189239	 0.00014059720421119823	0.00000105154914990113
0.03125000000000000000	 0.00557074848097020067	 0.00003527584633230557	0.00000018773651151205


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps11_stab.txt <==
0.50000000000000000000	          NaN	 0.26739698730151234551	0.03970763538146886845
0.25000000000000000000	 0.26134125207071651209	 0.02066089792614246579	0.00102984130655752208
0.12500000000000000000	 0.13649702065004690188	 0.01512693043167499633	0.00166700571875868912
0.06250000000000000000	 0.09818069579512911371	 0.00297905823757225671	0.00061093656485501115
0.03125000000000000000	 0.07151265197607632740	 0.00089263539611088869	32.12247764964357088502


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps13.txt <==
0.50000000000000000000	 0.08859868201142398481	 0.01178397900404354326	0.00063103744151399614
0.25000000000000000000	 0.03281815999946987444	 0.00229973367641002693	0.00006713457263457550
0.12500000000000000000	 0.01439733494462765336	 0.00056059652668732733	0.00000834817696642157
0.06250000000000000000	 0.00697289888178526975	 0.00014059720415178603	0.00000105122987364652
0.03125000000000000000	 0.00349325939067960528	 0.00003527583909448469	0.00000042580686449552


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps13_stab.txt <==
0.50000000000000000000	          NaN	 0.26739698729696903534	0.03970763538028439926
0.25000000000000000000	 0.26134125206679897913	 0.02070755011710804366	0.01152579241727008305
0.12500000000000000000	 0.13649702064275939795	 0.01520084199597541465	0.01473338396371908984
0.06250000000000000000	 0.09818069578265238573	 0.07198918377535713786	0.03784937916938694441
0.03125000000000000000	 0.07151265195602674041	 34.51934172445996296119	24.79637697475993007856


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps1_stab.txt <==
0.50000000000000000000	          NaN	 0.30697963668663358350	0.05255332086367121847
0.25000000000000000000	 0.26511129393845878077	 0.05255003671121516451	0.00439738975596034795
0.12500000000000000000	 0.12019968971361738586	 0.04518687864404019594	0.00179220779060056015
0.06250000000000000000	 0.07018146913386638652	 0.01033952316689129569	0.00023533572781814360
0.03125000000000000000	 0.05237524118939474588	 0.00133918464009290987	0.00001485792344329158


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps3.txt <==
0.50000000000000000000	 0.08859444035363292502	 0.01179675856609323399	0.00063179346621405192
0.25000000000000000000	 0.03465345621383059127	 0.00234747843613942976	0.00006750080209848034
0.12500000000000000000	 0.01666387600476199743	 0.00059051614513488655	0.00000836405370255467
0.06250000000000000000	 0.00839299478806425012	 0.00014674945692869529	0.00000105286596274377
0.03125000000000000000	 0.00389882067780929252	 0.00003622177082955351	0.00000013221199786928


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps3_stab.txt <==
0.50000000000000000000	          NaN	 0.26785552270141027575	0.03982722452143667990
0.25000000000000000000	 0.26173098053026833121	 0.02076583364009030111	0.00102223077770002379
0.12500000000000000000	 0.13721206723372830760	 0.01525242412790689395	0.00018346079224920581
0.06250000000000000000	 0.09937519174860354187	 0.00304296441288912003	0.00003342521087161666
0.03125000000000000000	 0.07334119162066128628	 0.00094509190477266977	0.00000636923347693131


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps5.txt <==
0.50000000000000000000	 0.08859863982002523508	 0.01178410755934285702	0.00063104502397740535
0.25000000000000000000	 0.03475217494345327757	 0.00233727034844793740	0.00006738668121804063
0.12500000000000000000	 0.01703621117717407998	 0.00058315035666722532	0.00000835012937253699
0.06250000000000000000	 0.00940721750829308888	 0.00014552523146871659	0.00000105179692186586
0.03125000000000000000	 0.00554654071067255637	 0.00003606545693656250	0.00000013210151908750


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps5_stab.txt <==
0.50000000000000000000	          NaN	 0.26740157740460662739	0.03970883018974557394
0.25000000000000000000	 0.26134520921659554205	 0.02066191841781674088	0.00101242092187889114
0.12500000000000000000	 0.13650437935654416433	 0.01512815894434690542	0.00017958256285278526
0.06250000000000000000	 0.09819328944144835314	 0.00297957576835508695	0.00003180048268538185
0.03125000000000000000	 0.07153289060511075492	 0.00089280684297784758	0.00000562866113915264


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps7.txt <==
0.50000000000000000000	 0.08859868158953279615	 0.01178398028967112161	0.00063103751734088322
0.25000000000000000000	 0.03475320510382841344	 0.00233724298476875765	0.00006738652046483395
0.12500000000000000000	 0.01704042171540832637	 0.00058312956593330710	0.00000834999625048822
0.06250000000000000000	 0.00942239112831581675	 0.00014550086035955366	0.00000105172577205690
0.03125000000000000000	 0.00559680986952406766	 0.00003604398893808604	0.00000013211498158996


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps7_stab.txt <==
0.50000000000000000000	          NaN	 0.26739703319847302199	0.03970764732825959875
0.25000000000000000000	 0.26134129164428371306	 0.02066090532393348445	0.00101232967940032741
0.12500000000000000000	 0.13649709425087905301	 0.01512693956737233385	0.00017955021608080836
0.06250000000000000000	 0.09818082178532433479	 0.00297903386690764448	0.00003178923294872900
0.03125000000000000000	 0.07151285454538758302	 0.00089244848036564592	0.00000562476132873598


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps9.txt <==
0.50000000000000000000	 0.08859868200720556752	 0.01178397901689862484	0.00063103744227233495
0.25000000000000000000	 0.03475321318522992670	 0.00233353531292198333	0.00006716691014698453
0.12500000000000000000	 0.01704046346804343956	 0.00056814845227733330	0.00000834832282976917
0.06250000000000000000	 0.00942254366154308791	 0.00014208446170946117	0.00000105185063480428
0.03125000000000000000	 0.00559732133854172476	 0.00003564979206234084	0.00000015768522502740


==> Data/error_velocity_pentagon_eps_solver1symmetric_eps9_stab.txt <==
0.50000000000000000000	          NaN	 0.26739698775593845337	0.03970763549975316747
0.25000000000000000000	 0.26134125246253497865	 0.02066089519619855944	0.00101232884989269057
0.12500000000000000000	 0.13649702137876987273	 0.01512692737778025161	0.00017955114052819321
0.06250000000000000000	 0.09818069704256311703	 0.00297902847636145060	0.00003183001737206688
0.03125000000000000000	 0.07151265398173706211	 0.00089244516063513915	0.00000617422333742599


==> Data/error_velocity_pentagon_eps_solver2_eps1.txt <==
0.50000000000000000000	 0.05575960658345452403	 0.00985532048344187582	0.00057283827839656740
0.25000000000000000000	 0.03389078525105856943	 0.00235922766312731931	0.00006842855065642641
0.12500000000000000000	 0.01751773437883356530	 0.00059940686354779742	0.00000924346888785376
0.06250000000000000000	 0.01106373213426610838	 0.00015130539888590693	0.00000111762271280933
0.03125000000000000000	 0.00714938170431015079	 0.00003788828308852861	0.00000013889994053357


==> Data/error_velocity_pentagon_eps_solver2_eps11.txt <==
0.50000000000000000000	 0.17071536269290515930	 0.10158555205075014971	0.05552258817450670542
0.25000000000000000000	 0.10371398449763126470	 0.02908915652581785596	0.00754546469750644322
0.12500000000000000000	 0.05695747056042110845	 0.00756553631298159494	0.00095448481602602498
0.06250000000000000000	 0.02987263641530903124	 0.00191077274572624034	0.00011949065569375695
0.03125000000000000000	 0.01530316872799758476	 0.00047892771829837161	0.00001517562073636753


==> Data/error_velocity_pentagon_eps_solver2_eps13.txt <==
0.50000000000000000000	 0.17071536269284029452	 0.10158555205105368469	0.05552258817474810954
0.25000000000000000000	 0.10371398449917086648	 0.02908915652605445837	0.00754546469755994209
0.12500000000000000000	 0.05695747056117855811	 0.00756553631302202267	0.00095447493591703666
0.06250000000000000000	 0.02987263641564026281	 0.00191077274573138792	0.00011948844247954646
0.03125000000000000000	 0.01530316872813658816	 0.00047892771829477428	0.00001743908928900245


==> Data/error_velocity_pentagon_eps_solver2_eps3.txt <==
0.50000000000000000000	 0.17072184493419145790	 0.10155492357313830598	0.05549824477342196055
0.25000000000000000000	 0.10357348869012289461	 0.02910626591051316062	0.00754845088102166443
0.12500000000000000000	 0.05692549342381820338	 0.00756819574464491929	0.00095413828362053059
0.06250000000000000000	 0.02989529732113914776	 0.00191039796188288702	0.00011942888853220735
0.03125000000000000000	 0.01531731803331792124	 0.00047875277250789146	0.00001493103645158700


==> Data/error_velocity_pentagon_eps_solver2_eps5.txt <==
0.50000000000000000000	 0.17071542810755366282	 0.10158524539173295620	0.05552234418298993002
0.25000000000000000000	 0.10371243100870040921	 0.02908889381961959550	0.00754558632063301316
0.12500000000000000000	 0.05695671242250613386	 0.00756566705548755453	0.00095458134983601457
0.06250000000000000000	 0.02987233349301504290	 0.00191109920071013870	0.00011949077899608985
0.03125000000000000000	 0.01530315179716067522	 0.00047898951409562716	0.00001493884077837472


==> Data/error_velocity_pentagon_eps_solver2_eps7.txt <==
0.50000000000000000000	 0.17071536334704565108	 0.10158554898442603842	0.05552258573477725917
0.25000000000000000000	 0.10371396894810898381	 0.02908915370182672475	0.00754546405037912014
0.12500000000000000000	 0.05695746291111532245	 0.00756553573141916565	0.00095447532404251720
0.06250000000000000000	 0.02987263307306834911	 0.00191077314450746908	0.00011948969974167074
0.03125000000000000000	 0.01530316734055393868	 0.00047893485846783797	0.00001505141837771550


==> Data/error_velocity_pentagon_eps_solver2_eps9.txt <==
0.50000000000000000000	 0.17071536269938172858	 0.10158555202039051824	0.05552258815035088224
0.25000000000000000000	 0.10371398434367402885	 0.02908915649779443210	0.00754546469084495935
0.12500000000000000000	 0.05695747048467861978	 0.00756553630697166021	0.00095447502531721456
0.06250000000000000000	 0.02987263638218525669	 0.00191077274513832976	0.00011950111266804080
0.03125000000000000000	 0.01530316871410018764	 0.00047892772328251204	0.00002240879225819812


==> Data/error_velocity_platehole_gp.txt <==
0.50000000000000000000	 1.06851323397877218113	 0.16973514131602743249	0.01451123659909181809
0.25000000000000000000	 0.55057427283541682250	 0.04169762563340360939	0.00304028494820949083
0.12500000000000000000	 0.27037043572138880210	 0.00944515882398226474	0.00031169811715416913
0.06250000000000000000	 0.14357965950681370049	 0.00225696228076567021	0.00003811636438120939
0.03125000000000000000	 0.07556943573524124713	 0.00055583455042982699	0.00000981652852442859
0.01562500000000000000	 0.04115175881487018877	 0.00013711138919276933	0.00000927882913407164


==> Data/error_velocity_platehole_gp_bis.txt <==
0.50000000000000000000	 1.06851323397877218113	 0.16973514131602757127	0.01451123659909175738
0.25000000000000000000	 0.52782179043823773679	 0.03729142179782302113	0.00225850966561659712
0.12500000000000000000	 0.25407050536527753248	 0.00887261866164726007	0.00021147915737738750
0.06250000000000000000	 0.12836114226813841177	 0.00220132424059277677	0.00003951756729600293
0.03125000000000000000	 0.06396985190994469717	 0.00054995921522030906	0.00003663991980164185
0.01562500000000000000	 0.03274683292628758485	 0.00013837581348033053	0.00007674906939114197


==> Data/error_velocity_platehole_nogp.txt <==
0.50000000000000000000	 1.06042449435280161651	 0.13857646544822971313	0.01156747446906185653
0.25000000000000000000	 0.51169862110786901166	 0.03470366680167557422	0.05591701932672730330
0.12500000000000000000	 0.25341581257248957382	 0.00870202404363840283	0.00438171065774214941
0.06250000000000000000	 0.12772926617120566872	 0.00217754960711765604	0.00455570067057159325
0.03125000000000000000	 0.06857912139681034136	 0.00054454699754777033	0.00024779473557117447
0.01562500000000000000	 0.03757214032815021920	 0.00013614590442344296	0.00011380811098691633


==> Data/error_velocity_trimmedsquare_eps11_gp.txt <==
0.50000000000000000000	 0.19871792520331485465	 0.00715207172267248552	0.00094498829732879940
0.25000000000000000000	 0.08318093424572092776	 0.00139205451106122263	0.00005661018821325648
0.12500000000000000000	 0.04147358087725571546	 0.00034964618739058737	0.00000706836503077363
0.06250000000000000000	 0.02072868823692971749	 0.00008752505635067543	0.00000088342623209428
0.03125000000000000000	 0.01036385061232164215	 0.00002188911601656620	0.00000011042747329188
0.01562500000000000000	 0.00518189817066968660	 0.00000547280147770582	0.00000001380347064090


==> Data/error_velocity_trimmedsquare_eps11_nogp.txt <==
0.50000000000000000000	 0.15640150522341428330	 0.00488546215433566591	0.00041195335621711240
0.25000000000000000000	 0.08310872416931337769	 0.00139132072033404798	0.00005659873039227177
0.12500000000000000000	 0.04146733493515921548	 0.00034959016674778202	0.00000706772351644053
0.06250000000000000000	 0.02072826284301407251	 0.00008752271673961665	0.00000088341070298378
0.03125000000000000000	 0.01036382342951250139	 0.00002188903566980602	0.00000011042720343069
0.01562500000000000000	 0.00518189646219505487	 0.00000547279888123209	0.00000001380351507082


==> Data/error_velocity_trimmedsquare_eps13_gp.txt <==
0.50000000000000000000	 0.19871792520039049945	 0.00715207172244448734	0.00094498829728713134
0.25000000000000000000	 0.08318093424429835736	 0.00139205451101793195	0.00005661018821139280
0.12500000000000000000	 0.04147358087652405073	 0.00034964618737830710	0.00000706836503052749
0.06250000000000000000	 0.02072868823655768869	 0.00008752505634740462	0.00000088342623206416
0.03125000000000000000	 0.01036385061213391905	 0.00002188911601572099	0.00000011042747328722
0.01562500000000000000	 0.00518189817057537489	 0.00000547280147749059	0.00000001380347064193


==> Data/error_velocity_trimmedsquare_eps13_nogp.txt <==
0.50000000000000000000	 0.15640150522192650118	 0.00488546215428370227	0.00041195335621444428
0.25000000000000000000	 0.08310872416892796377	 0.00139132087660861071	0.00005659926073540734
0.12500000000000000000	 0.04146733493496920081	 0.00034959017659439134	0.00000706917967254001
0.06250000000000000000	 0.02072826284291925947	 0.00008752271818652813	0.00000088641171467749
0.03125000000000000000	 0.01036382342946511048	 0.00002188903687435088	0.00000011634481137644
0.01562500000000000000	 0.00518189646217136115	 0.00000547280013471283	0.00000002297158596830


==> Data/error_velocity_trimmedsquare_eps3_gp.txt <==
0.50000000000000000000	 0.19901350502000372811	 0.00717513840128574526	0.00094920455085494655
0.25000000000000000000	 0.08332434605775822234	 0.00139638777823838846	0.00005679647282977878
0.12500000000000000000	 0.04154756274581101333	 0.00035088872243507101	0.00000709345435120252
0.06250000000000000000	 0.02076653794184532553	 0.00008786185331291942	0.00000088673127385257
0.03125000000000000000	 0.01038318877587197063	 0.00002197873850494616	0.00000011086531378538
0.01562500000000000000	 0.00519185603012379485	 0.00000549690228474614	0.00000001386359725073


==> Data/error_velocity_trimmedsquare_eps3_nogp.txt <==
0.50000000000000000000	 0.15655203485114410622	 0.00489072294897963025	0.00041222359327773827
0.25000000000000000000	 0.08314767107774455324	 0.00139221377907774372	0.00005662509733098182
0.12500000000000000000	 0.04148653750105291832	 0.00034981170662781692	0.00000707099381944402
0.06250000000000000000	 0.02073784612060859331	 0.00008757804813765224	0.00000088381899222452
0.03125000000000000000	 0.01036861719051011821	 0.00002190286714011160	0.00000011047822253642
0.01562500000000000000	 0.00518430056010599737	 0.00000547625678527268	0.00000001380984407052


==> Data/error_velocity_trimmedsquare_eps5_gp.txt <==
0.50000000000000000000	 0.19872087907306432153	 0.00715230202031332928	0.00094503034256209406
0.25000000000000000000	 0.08318237115765408918	 0.00139209823246998188	0.00005661207140735303
0.12500000000000000000	 0.04147431994048532411	 0.00034965858554430947	0.00000706861232725914
0.06250000000000000000	 0.02072906404884165832	 0.00008752836128823672	0.00000088345795562389
0.03125000000000000000	 0.01036404026809238307	 0.00002188996984433099	0.00000011043149589685
0.01562500000000000000	 0.00518199347468783957	 0.00000547301859122056	0.00000001380397754728


==> Data/error_velocity_trimmedsquare_eps5_nogp.txt <==
0.50000000000000000000	 0.15640300805202025924	 0.00488551466764055448	0.00041195605491610080
0.25000000000000000000	 0.08310911346935546951	 0.00139132964803126099	0.00005659899394165344
0.12500000000000000000	 0.04146752687096510320	 0.00034959238144268470	0.00000706775620562395
0.06250000000000000000	 0.02072835861276060496	 0.00008752326987806022	0.00000088341478339690
0.03125000000000000000	 0.01036387129886609006	 0.00002188917394047458	0.00000011042770731044
0.01562500000000000000	 0.00518192039552083875	 0.00000547283344866040	0.00000001380352985761


==> Data/error_velocity_trimmedsquare_eps7_gp.txt <==
0.50000000000000000000	 0.19871795473889566908	 0.00715207402538396882	0.00094498871772777751
0.25000000000000000000	 0.08318094861372762883	 0.00139205494829979675	0.00005661020705178873
0.12500000000000000000	 0.04147358826711143587	 0.00034964631137038125	0.00000706836750417208
0.06250000000000000000	 0.02072869199443842445	 0.00008752508939548112	0.00000088342654931568
0.03125000000000000000	 0.01036385250834819666	 0.00002188912455142799	0.00000011042751349926
0.01562500000000000000	 0.00518189912321704183	 0.00000547280364680769	0.00000001380347570358


==> Data/error_velocity_trimmedsquare_eps7_nogp.txt <==
0.50000000000000000000	 0.15640152024996620272	 0.00488546267940730486	0.00041195338320107987
0.25000000000000000000	 0.08310872806191214879	 0.00139132080960228922	0.00005659873301485160
0.12500000000000000000	 0.04146733685431951144	 0.00034959018889296235	0.00000706772384259717
0.06250000000000000000	 0.02072826380061286097	 0.00008752272227052077	0.00000088341074294317
0.03125000000000000000	 0.01036382390815667950	 0.00002188903705238860	0.00000011042720236355
0.01562500000000000000	 0.00518189670150356451	 0.00000547279922697353	0.00000001380346674665


==> Data/error_velocity_trimmedsquare_eps9_gp.txt <==
0.50000000000000000000	 0.19871792549574637810	 0.00715207174547160575	0.00094498830149112993
0.25000000000000000000	 0.08318093438797843908	 0.00139205451539032242	0.00005661018839977690
0.12500000000000000000	 0.04147358095042259774	 0.00034964618861810627	0.00000706836505526209
0.06250000000000000000	 0.02072868827413274981	 0.00008752505667785266	0.00000088342623523478
0.03125000000000000000	 0.01036385063109414827	 0.00002188911610106858	0.00000011042747368933
0.01562500000000000000	 0.00518189818010080742	 0.00000547280149918148	0.00000001380347069300


==> Data/error_velocity_trimmedsquare_eps9_nogp.txt <==
0.50000000000000000000	 0.15640150537219202342	 0.00488546215953442314	0.00041195335648428594
0.25000000000000000000	 0.08310872420785395120	 0.00139132072121827795	0.00005659873040559227
0.12500000000000000000	 0.04146733495416079357	 0.00034959016696753522	0.00000706772351896663
0.06250000000000000000	 0.02072826285249524877	 0.00008752271679446442	0.00000088341070258394
0.03125000000000000000	 0.01036382343425155082	 0.00002188903568350279	0.00000011042719766708
0.01562500000000000000	 0.00518189646456444601	 0.00000547279888463799	0.00000001380346894798


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps1.txt <==
0.50000000000000000000	 0.07878505516352105054	 0.00891819988538295610	0.00069687721709958575
0.25000000000000000000	 0.03392697002527417238	 0.00197964088206886149	0.00007715305000257258
0.12500000000000000000	 0.01628877940049136552	 0.00049250633236140140	0.00000943403753391940
0.06250000000000000000	 0.18961455642818952905	 0.23203220173920749425	0.34321830809826392450
0.03125000000000000000	 0.31233030651304316549	 0.32293080210017571785	0.31570026544070717289


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps11.txt <==
0.50000000000000000000	 0.07045462069669626570	 0.00735706311524325206	0.00062132410154232688
0.25000000000000000000	 0.03155910871241709298	 0.00178994734760804094	0.00007194626416790061
0.12500000000000000000	 0.01528078025019688653	 0.00043516264942357211	0.00000881282567813779
0.06250000000000000000	 0.00760070095426825746	 0.00010840519112125023	0.00000109858995223962
0.03125000000000000000	 0.00379772358509285115	 0.00002709229207252574	0.00000013727240134180


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps11_stab.txt <==
0.50000000000000000000	 0.28352748381262954380	 0.00735576515094440390	0.00062125737870143637
0.25000000000000000000	 0.16283491322741663887	 0.25244104434723768637	0.46127838422190758916
0.12500000000000000000	 0.11620763449149405788	 0.36002301695986604901	0.46050692639225060399
0.06250000000000000000	 0.08211864587494920042	 0.40881482447719963425	0.46061163826372830687
0.03125000000000000000	 0.05798064362104272951	 0.42905048602995421447	0.46414397156097597641


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps13.txt <==
0.50000000000000000000	 0.07045462069591321153	 0.00735706311510749694	0.00062132410153553337
0.25000000000000000000	 0.03155910871220006519	 0.00178994570630931619	0.00007194755495258337
0.12500000000000000000	 0.01528078025010531221	 0.00043516250171276514	0.00000881364645700468
0.06250000000000000000	 0.00760070095422380170	 0.00010840518057457378	0.00000110016184899771
0.03125000000000000000	 0.00379772358507071131	 0.00002709229194559433	0.00000014044739478666


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps13_stab.txt <==
0.50000000000000000000	 0.28352748380974990283	 0.00735576515080863143	0.00062125737869462953
0.25000000000000000000	 0.16283491322353924047	 0.41058058267812103104	0.46228668032494479867
0.12500000000000000000	 0.11620763448658473493	 0.44529105227736004435	0.46207431121594683132
0.06250000000000000000	 0.08211864586833673985	 0.45653694634953390086	0.46197365150321118010
0.03125000000000000000	 0.05798064361176985537	 0.46017827172162090177	0.46195750115536404756


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps1_stab.txt <==
0.50000000000000000000	 0.31259076783607175898	 0.00891719834426580801	0.00069680977688974487
0.25000000000000000000	 0.20097040093525778137	 0.00197961193455093061	0.00007715295399178940
0.12500000000000000000	 0.16089352762109976336	 0.00049250609151998243	0.00000943403604110470
0.06250000000000000000	 0.18964383899222217456	 0.23205741059824569472	0.34403745436781130174
0.03125000000000000000	 0.31233250219480379606	 0.32293295039053537820	0.31570554562683095234


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps3.txt <==
0.50000000000000000000	 0.07053376412568351794	 0.00737078972978282791	0.00062201148501091034
0.25000000000000000000	 0.03158104767328449164	 0.00179170681554320014	0.00007199479440852989
0.12500000000000000000	 0.01529003762199924489	 0.00043555867482433124	0.00000881831535832799
0.06250000000000000000	 0.00760519504429286747	 0.00010850261459401545	0.00000109926691062738
0.03125000000000000000	 0.00379996186937249123	 0.00002711659567146327	0.00000013735686730308


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps3_stab.txt <==
0.50000000000000000000	 0.28381834557128532426	 0.00736949438273462338	0.00062194474030381058
0.25000000000000000000	 0.16322619918873068623	 0.00179167096442039574	0.00007199468950609289
0.12500000000000000000	 0.11670150295713431488	 0.00043555781411110209	0.00000881831402877767
0.06250000000000000000	 0.08278377395528289939	 0.00010850259016192081	0.00000109926688968950
0.03125000000000000000	 0.05890372727201523967	 0.00002711659494281817	0.00000013735686745184


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps5.txt <==
0.50000000000000000000	 0.07045541163527602180	 0.00735720023301048888	0.00062133096935873479
0.25000000000000000000	 0.03155932793238228756	 0.00178996493152409745	0.00007194674919147313
0.12500000000000000000	 0.01528087275198426222	 0.00043516660723308897	0.00000881288053749929
0.06250000000000000000	 0.00760074585974493573	 0.00010840616475330310	0.00000109859671569032
0.03125000000000000000	 0.00379774594921610973	 0.00002709253495782085	0.00000013727323555744


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps5_stab.txt <==
0.50000000000000000000	 0.28353039244481698100	 0.00735590229485079058	0.00062126424629753690
0.25000000000000000000	 0.16283882736634536226	 0.00178992897758955085	0.00007194664471552074
0.12500000000000000000	 0.11621258000831952151	 0.00043516573967475287	0.00000881288497477236
0.06250000000000000000	 0.08212532055279604670	 0.00010840613992192625	0.00000109864256640634
0.03125000000000000000	 0.05798994443413769267	 0.00002709253422085556	0.00000013763787831330


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps6.txt <==
0.25000000000000000000	 0.03155910871241709298	 0.00178994734760804094	0.00007194626416790061
0.12500000000000000000	 0.01528078025019688653	 0.00043516264942357211	0.00000881282567813779
0.06250000000000000000	 0.00760070095426825746	 0.00010840519112125023	0.00000109858995223962
0.03125000000000000000	 0.00379772358509285115	 0.00002709229207252574	0.00000013727240134180


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps7.txt <==
0.50000000000000000000	 0.07045462860524945303	 0.00735706448627037983	0.00062132417021309224
0.25000000000000000000	 0.03155911090438279221	 0.00178994752346905181	0.00007194626910912950
0.12500000000000000000	 0.01528078117511603821	 0.00043516268900251531	0.00000881282623091963
0.06250000000000000000	 0.00760070140327510305	 0.00010840520085698476	0.00000109859001886970
0.03125000000000000000	 0.00379772380871021709	 0.00002709229450115569	0.00000013727239988103


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps7_stab.txt <==
0.50000000000000000000	 0.28352751289607375229	 0.00735576652223288684	0.00062125744736998920
0.25000000000000000000	 0.16283495294722322155	 0.00178991251945190516	0.00007235409696910289
0.12500000000000000000	 0.11620768495487694694	 0.00043516675035258618	0.00001155532789934096
0.06250000000000000000	 0.08211871418277952306	 0.00010842702658160630	0.00000742738206498184
0.03125000000000000000	 0.05798073893688462238	 0.00002718365738218473	0.00000727489498536729


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps9.txt <==
0.50000000000000000000	 0.07045462077499875519	 0.00735706312881777812	0.00062132410222223873
0.25000000000000000000	 0.03155910873411973266	 0.00178994734938958092	0.00007194626430837100
0.12500000000000000000	 0.01528078025935450217	 0.00043516264982045434	0.00000881282568787245
0.06250000000000000000	 0.00760070095871386887	 0.00010840519121808275	0.00000109858995197166
0.03125000000000000000	 0.00379772358730688479	 0.00002709229209660026	0.00000013727239210772


==> Data/error_velocity_trimmedsquare_solver1symmetric_eps9_stab.txt <==
0.50000000000000000000	 0.28352748410058464801	 0.00735576516452152163	0.00062125737938130486
0.25000000000000000000	 0.16283485539872841197	 0.00191999675705825960	0.01830233257509611758
0.12500000000000000000	 0.11620753373749259652	 0.00092418638332465383	0.01881288574527254648
0.06250000000000000000	 0.08211849000444464142	 0.00088676828941434884	0.01897680778074866195
0.03125000000000000000	 0.05798041355498195076	 0.00091263529792274232	0.01893288288347575246


==> Data/error_velocity_trimmedsquare_solver2_eps1.txt <==
0.50000000000000000000	 0.13750425302188590271	 0.07580823483671945973	0.04041654818493046336
0.25000000000000000000	 0.08064638493725130586	 0.02102468414381381337	0.00538253054941836666
0.12500000000000000000	 0.04335537731699327241	 0.00540423368099697196	0.00067838802096763619
0.06250000000000000000	 0.19112062850697519867	 0.23181836599147306877	0.31645991161430681027
0.03125000000000000000	 0.31256781811721989772	 0.32285056482440083192	0.31550125597816836009


==> Data/error_velocity_trimmedsquare_solver2_eps11.txt <==
0.50000000000000000000	 0.11776329472775079465	 0.06379092250038907730	0.03401752087563637145
0.25000000000000000000	 0.06896344497706684284	 0.01770887299902440537	0.00453087166082027405
0.12500000000000000000	 0.03708784194604962392	 0.00455095635258293864	0.00057106220402981572
0.06250000000000000000	 0.01918169558152884799	 0.00114576737366100536	0.00007145701371519562
0.03125000000000000000	 0.00974811878632581875	 0.00028694852143776453	0.00000893328818314362


==> Data/error_velocity_trimmedsquare_solver2_eps13.txt <==
0.50000000000000000000	 0.11776329472584642910	 0.06379092249923858093	0.03401752087502360467
0.25000000000000000000	 0.06896344497595467693	 0.01770887299870730139	0.00453087166073879149
0.12500000000000000000	 0.03708784194545285129	 0.00455095635250153587	0.00057106220401965642
0.06250000000000000000	 0.01918169558121958843	 0.00114576737364077350	0.00007145701371492170
0.03125000000000000000	 0.00974811878616837525	 0.00028694852143377504	0.00000893328819131463


==> Data/error_velocity_trimmedsquare_solver2_eps3.txt <==
0.50000000000000000000	 0.11795571317776971931	 0.06390717661378790548	0.03407943763938974663
0.25000000000000000000	 0.06907583381436310788	 0.01774091786903054038	0.00453910106453456110
0.12500000000000000000	 0.03714814411685054413	 0.00455918575975487739	0.00057209908687931089
0.06250000000000000000	 0.01921294875381448705	 0.00114783877721651314	0.00007158675345072439
0.03125000000000000000	 0.00976402908726596575	 0.00028746725663102981	0.00000894950767543631


==> Data/error_velocity_trimmedsquare_solver2_eps5.txt <==
0.50000000000000000000	 0.11776521833538415585	 0.06379208464754393404	0.03401813983276347209
0.25000000000000000000	 0.06896456837677142349	 0.01770919333489972061	0.00453095392579306189
0.12500000000000000000	 0.03708844470671749521	 0.00455103861731957597	0.00057107256918069265
0.06250000000000000000	 0.01918200797798926688	 0.00114578808028989541	0.00007145831065217837
0.03125000000000000000	 0.00974827782006590718	 0.00028695370693344218	0.00000893345032038563


==> Data/error_velocity_trimmedsquare_solver2_eps7.txt <==
0.50000000000000000000	 0.11776331396186520695	 0.06379093412067082802	0.03401752706457390751
0.25000000000000000000	 0.06896345620990294856	 0.01770887620205478796	0.00453087248338562669
0.12500000000000000000	 0.03708784797303348035	 0.00455095717514591470	0.00057106230767067529
0.06250000000000000000	 0.01918169870517070358	 0.00114576758070605487	0.00007145702668320277
0.03125000000000000000	 0.00974812037649891439	 0.00028694857328740207	0.00000893328980420089


==> Data/error_velocity_trimmedsquare_solver2_eps9.txt <==
0.50000000000000000000	 0.11776329491818755824	 0.06379092261544135056	0.03401752093691298023
0.25000000000000000000	 0.06896344508828303188	 0.01770887303073758606	0.00453087166896446337
0.12500000000000000000	 0.03708784200572269596	 0.00455095636072711494	0.00057106220505594293
0.06250000000000000000	 0.01918169561245599772	 0.00114576737571095520	0.00007145701384356273
0.03125000000000000000	 0.00974811880207012565	 0.00028694852195110975	0.00000893328819908050


==> Data/inf_sup_b1_pentagon.txt <==
0.50000000000000000000	 0.78391259692485892874	 0.78387144867097258150	 0.78387104050947364886	 0.78387103642818978244	 0.78387103638737731792	 0.78387103638696886687
0.25000000000000000000	 0.16151158009308783092	 0.01659436355960606721	 0.00165990007433638466	 0.00016599042690650901	 0.00001659914628759181	 0.00013419889810879152
0.12500000000000000000	 0.21318878425437859381	 0.02324731169206786449	 0.00232696199262364409	 0.00023269841291906603	 0.00002338389842375608	 0.00003381108093900800
0.06250000000000000000	 0.26202779156556771367	 0.03419575050160763435	 0.00343224008671992858	 0.00034323657971610381	 0.00003443257351029254	 0.00003615730420542277
0.03125000000000000000	 0.27410470954375354413	 0.04962433711413093834	 0.00503544907013986701	 0.00050361938688360476	 0.00005044735915940470	 0.00005077798940581376


==> Data/inf_sup_b1_pentagon_stab_press.txt <==
0.25000000000000000000	 0.86741518309829113154	 0.86774674292202802484	 0.86775017995782077751	 0.86775021434081689442	 0.86775021468464819119	 0.86775021468808632985
0.12500000000000000000	 0.90151616227478703625	 0.90179984252347877849	 0.90180318828459860026	 0.90180322180651018016	 0.90180322214173591622	 0.90180322214508812362
0.06250000000000000000	 0.92220494980342837543	 0.92242456908570436003	 0.92242789068731512181	 0.92242792418623376083	 0.92242792452125155211	 0.92242792452460276031
0.03125000000000000000	 0.93346659518192154348	 0.93361634123571446420	 0.93361959948910488993	 0.93361963383149060292	 0.93361963417511806274	 0.93361963417855831082
0.01562500000000000000	 0.93922008728114803056	 0.93931915934812482138	 0.93932215180718503511	 0.93932218959070989950	 0.93932218997017102868	 0.93932218997397409765


==> Data/inf_sup_pentagon_b0_nostab.txt <==
0.10000000000000000555	 0.18264363891425081099
0.00100000000000000002	 0.01857877814192605143
0.00001000000000000000	 0.00185820724759376598
0.00000010000000000000	 0.00018582118801323177
0.00000000100000000000	 0.00001858211289650475
0.00000000001000000000	 0.00000185816735098981
0.00000000000010000000	 0.00000018504335539418


==> Data/inf_sup_pentagon_b0_nostab_h.txt <==
0.50000000000000000000	 0.21239001324773243429	 0.18141066968718541630	 0.18106757550867458306	 0.18106414065094866839	 0.18106410630197455891	 0.18106410595848848599	 0.18106410595505367800
0.25000000000000000000	 0.13025193524403388956	 0.01313819109657373557	 0.00131395255065625428	 0.00013139542397109998	 0.00001313955012110218	 0.00000131398966165623	 0.00000013136638865247
0.12500000000000000000	 0.18264363891425081099	 0.01857877814192605143	 0.00185820724759376598	 0.00018582118801323177	 0.00001858211289650475	 0.00000185816735098981	 0.00000018504335539418
0.06250000000000000000	 0.15887017633219333024	 0.02626996096686674137	 0.00262789695912139147	 0.00026279083580523372	 0.00002627906387284182	 0.00000262777193553255	 0.00000026106457463883
0.03125000000000000000	 0.09251174521248366200	 0.03713857593524478445	 0.00371639653108806400	 0.00037164234419277860	 0.00003716420935255143	 0.00000371621523135302	 0.00000036920106211004


==> Data/inf_sup_pentagon_b1_nostab.txt <==
0.10000000000000000555	 0.92170962842359982492
0.00100000000000000002	 0.91857191602406429443
0.00001000000000000000	 0.31252446698953945114
0.00000010000000000000	 0.03293629481854880997
0.00000000100000000000	 0.00202377301229920981
0.00000000001000000000	 0.00607601489037236722
0.00000000000010000000	 0.00012710814007579012


==> Data/inf_sup_pentagon_b1_nostab_h.txt <==
0.50000000000000000000	 0.85070058130674441887	 0.84368204599603691118	 0.84361667240556093006	 0.84361601926332319135	 0.84361601273195918615	 0.84361601266664587584	 0.84361601266599273163
0.25000000000000000000	 0.89684766294627049632	 0.74335633560438874046	 0.11848285941937652943	 0.01194032895957446508	 0.00181483381669579960	 0.01413407958452638988	 0.00076674434328832808
0.12500000000000000000	 0.92170962842359982492	 0.91857191602406429443	 0.31252446698953945114	 0.03293629481854880997	 0.00202377301229920981	 0.00607601489037236722	 0.00012710814007579012
0.06250000000000000000	 0.93419068405605987238	 0.93201549039478048808	 0.67918687566094260166	 0.09244808653272777732	 0.00249399635927117277	 0.00089940290964188275	 0.00046694951572981891
0.03125000000000000000	 0.94028053925616761344	 0.93862857325273607589	 0.93363907572426851900	 0.25379580736874773894	 0.00778803948685374402	 0.00247847137256117667	 0.00015423022982257641


==> Data/is1_pentagon_eps_solver1symmetric.txt <==
0.50000000000000000000	 0.72635996895725984945	 0.72541961222151807309	 0.72541020319517590664	 0.72541010910437175863	 0.69228180278046902441	0.72541010815405526646
0.25000000000000000000	 0.14460497192771640251	 0.01453391240574966950	 0.00145347300372998946	 0.00015519848784989769	 0.01197318608728136641	0.00007079856614849288
0.12500000000000000000	 0.17034466968917483243	 0.01727241548244748751	 0.00172754638002725266	 0.00018301960189665321	 0.00920698832595545982	0.00002258685451513419
0.06250000000000000000	 0.22591749785666481731	 0.02316012414233580355	 0.00231675916024534764	 0.00023894534063659479	 0.00085897141754742484	0.00000378685019771014
0.03125000000000000000	 0.30785710572464553003	 0.03229280559050271698	 0.00323114535073876132	 0.00033547572966667209	 0.00051190975978101020	0.00000090567364129051


==> Data/is1_pentagon_eps_solver1symmetric_eps1.txt <==
0.50000000000000000000	 0.83043527629268276691	 0.36445018579775234624	0.05128010161804519296
0.25000000000000000000	 0.44354337873225646582	 0.25226666309483586348	0.03390457484569046887
0.12500000000000000000	 0.36711404006983999748	 0.25260981797908715896	0.05309722953845344429
0.06250000000000000000	 0.13084742138147056889	 0.23581280644469851393	0.03529024077251780023
0.03125000000000000000	 0.04045982065356505675	 0.16072676281710343571	0.01173300845476731198


==> Data/is1_pentagon_eps_solver1symmetric_eps11.txt <==
0.50000000000000000000	 1.16251216828866477115	 0.69228180278046902441	0.57442808813426804448
0.25000000000000000000	 0.00000570753173217543	 0.01197318608728136641	0.02399647341311107740
0.12500000000000000000	 0.00000450706968787257	 0.00920698832595545982	0.00915864321974812871
0.06250000000000000000	 0.00000348374499147590	 0.00085897141754742484	0.00681817921819490805
0.03125000000000000000	 0.00000260391680691609	 0.00051190975978101020	0.00534696976379144158


==> Data/is1_pentagon_eps_solver1symmetric_eps11_stab.txt <==
0.50000000000000000000	          NaN	 0.92927459774975917917	0.84335350197308311948
0.25000000000000000000	 1.07465167696147512189	 0.85859767756864135979	0.77818845507211631407
0.12500000000000000000	 1.01803046213781156482	 0.83382470260898000625	0.74337353799450900382
0.06250000000000000000	 1.00418794675307143649	 0.81978847201090532248	0.73976740132562401886
0.03125000000000000000	 1.00103238453492737747	 0.84176743959475941459	0.76319996023986180766


==> Data/is1_pentagon_eps_solver1symmetric_eps13.txt <==
0.50000000000000000000	 1.16251216829339587555	 0.72541010815405526646	0.57442808813075096896
0.25000000000000000000	 0.00011567453691945627	 0.00007079856614849288	0.04465371639656948860
0.12500000000000000000	 0.00000732089705694885	 0.00002258685451513419	0.00293843025423778633
0.06250000000000000000	 0.00000516404941928757	 0.00000378685019771014	0.00248603028721496293
0.03125000000000000000	 0.00000090336010276317	 0.00000090567364129051	0.00023250333556447110


==> Data/is1_pentagon_eps_solver1symmetric_eps13_stab.txt <==
0.50000000000000000000	          NaN	 0.92927459774623277777	0.84335350197118885696
0.25000000000000000000	 1.07465167696069685555	 0.85859634829326725303	0.77824373834217852597
0.12500000000000000000	 1.01803046213767900419	 0.83406080765333812099	0.74460940130579678087
0.06250000000000000000	 1.00418794675301259467	 0.81945775596619185865	0.74268206702869432601
0.03125000000000000000	 1.00103238453490717141	 0.84176782585848308749	0.75832576247211946896


==> Data/is1_pentagon_eps_solver1symmetric_eps1_stab.txt <==
0.50000000000000000000	          NaN	 0.93977606664306012618	0.86890402203558314564
0.25000000000000000000	 1.07596165837888424477	 0.89123295809314084792	0.82663033961313037157
0.12500000000000000000	 1.01659077164834710238	 0.86757578931276535528	0.72856636319583845118
0.06250000000000000000	 1.00382555410399509910	 0.77134043085076542390	0.75244006288282383466
0.03125000000000000000	 1.00092435847494454215	 0.88508886293599364770	0.76455916595585504680


==> Data/is1_pentagon_eps_solver1symmetric_eps3.txt <==
0.50000000000000000000	 1.12220014779365517832	 0.72635996895725984945	0.57478460575554646272
0.25000000000000000000	 0.05645992141267254516	 0.14460497192771640251	0.27032902754283039126
0.12500000000000000000	 0.04327359495498110664	 0.17034466968917483243	0.33733524263442504765
0.06250000000000000000	 0.02965126803035688513	 0.22591749785666481731	0.43882648016018022119
0.03125000000000000000	 0.01827223648426793204	 0.30785710572464553003	0.42488916457795461445


==> Data/is1_pentagon_eps_solver1symmetric_eps3_stab.txt <==
0.50000000000000000000	          NaN	 0.92962495842501924326	0.84354469735273984732
0.25000000000000000000	 1.07472828175096402070	 0.85724757845439558679	0.73437222478915697987
0.12500000000000000000	 1.01804281798358231548	 0.82381160215484394715	0.75988575381596268343
0.06250000000000000000	 1.00419319412431695682	 0.78826844239351478993	0.74531780084318466351
0.03125000000000000000	 1.00103308676945479405	 0.83941031201713811605	0.75548096437143863469


==> Data/is1_pentagon_eps_solver1symmetric_eps5.txt <==
0.50000000000000000000	 1.16250737808528392669	 0.72541961222151807309	0.57443162216493137695
0.25000000000000000000	 0.00566053236245932147	 0.01453391240574966950	0.02769248681711522844
0.12500000000000000000	 0.00448416065817316446	 0.01727241548244748751	0.03558851957068642768
0.06250000000000000000	 0.00346712970337437372	 0.02316012414233580355	0.04907873865073247160
0.03125000000000000000	 0.00256920339659452235	 0.03229280559050271698	0.06890443930084295954


==> Data/is1_pentagon_eps_solver1symmetric_eps5_stab.txt <==
0.50000000000000000000	          NaN	 0.92927816074890456921	0.84335540605519498936
0.25000000000000000000	 1.07465246089988442080	 0.85858371170254177418	0.78417464641173795226
0.12500000000000000000	 1.01803059083992075706	 0.83380178948494265700	0.74326732657939242888
0.06250000000000000000	 1.00418800362179605479	 0.81982318569277301545	0.73944439515662396811
0.03125000000000000000	 1.00103239292077761391	 0.84173845455620499578	0.78124768709893532836


==> Data/is1_pentagon_eps_solver1symmetric_eps7.txt <==
0.50000000000000000000	 1.16251212039111573304	 0.72541020319517590664	0.57442812346795713019
0.25000000000000000000	 0.00056606838236863272	 0.00145347300372998946	0.00276997490530033960
0.12500000000000000000	 0.00044861340842435033	 0.00172754638002725266	0.00356103986730758881
0.06250000000000000000	 0.00034856774956258522	 0.00231675916024534764	0.00491394115118896219
0.03125000000000000000	 0.00026003150193854989	 0.00323114535073876132	0.00690738153118892854


==> Data/is1_pentagon_eps_solver1symmetric_eps7_stab.txt <==
0.50000000000000000000	          NaN	 0.92927463338218319056	0.84335352101123584045
0.25000000000000000000	 1.07465168480190320643	 0.85859753815342620964	0.78417557051668873580
0.12500000000000000000	 1.01803046342523884071	 0.83382446812493205002	0.74337230462708858703
0.06250000000000000000	 1.00418794732217198096	 0.81555659400012836535	0.73963831926748691004
0.03125000000000000000	 1.00103238461884713750	 0.84176714923594420092	0.74349767261814747599


==> Data/is1_pentagon_eps_solver1symmetric_eps9.txt <==
0.50000000000000000000	 0.98213750154552459382	 0.72541010910437175863	0.57442808848410220612
0.25000000000000000000	 0.00005660684585755303	 0.00015519848784989769	0.00091302885144021843
0.12500000000000000000	 0.00004486151802497673	 0.00018301960189665321	0.00099659161699717450
0.06250000000000000000	 0.00006836178636009978	 0.00023894534063659479	0.00078794363630686477
0.03125000000000000000	 0.00002600620386567760	 0.00033547572966667209	0.00075880306279750087


==> Data/is1_pentagon_eps_solver1symmetric_eps9_stab.txt <==
0.50000000000000000000	          NaN	 0.92927459810255785833	0.84335350216157212166
0.25000000000000000000	 1.07465167703910435826	 0.85859767646153606346	0.78417557977169272121
0.12500000000000000000	 1.01803046215055492674	 0.83382469500239952964	0.74337335209627142252
0.06250000000000000000	 1.00418794675870093336	 0.81978848511308022307	0.73964049630308559280
0.03125000000000000000	 1.00103238453565035471	 0.84176743665429865082	0.74347475101438154077


==> Data/is1_pentagon_eps_solver1symmetric_stab.txt <==
0.50000000000000000000	 0.92962495842501924326	 0.92927816074890456921	 0.92927463338218319056	 0.92927459810255785833	 0.92927459774975917917	0.92927459774623277777
0.25000000000000000000	 0.85724757845439558679	 0.85858371170254177418	 0.85859753815342620964	 0.85859767646153606346	 0.85859767756864135979	0.85859634829326725303
0.12500000000000000000	 0.82381160215484394715	 0.83380178948494265700	 0.83382446812493205002	 0.83382469500239952964	 0.83382470260898000625	0.83406080765333812099
0.06250000000000000000	 0.78826844239351478993	 0.81982318569277301545	 0.81555659400012836535	 0.81978848511308022307	 0.81978847201090532248	0.81945775596619185865
0.03125000000000000000	 0.83941031201713811605	 0.84173845455620499578	 0.84176714923594420092	 0.84176743665429865082	 0.84176743959475941459	0.84176782585848308749


==> Data/is1_pentagon_eps_solver2.txt <==
0.50000000000000000000	 0.58146102550825518041	 0.58082746456513223432	 0.58082111933593816300	 0.58082105588268317931	 0.58082105524815252906	0.58082105524180926981
0.25000000000000000000	 0.12611709035149751279	 0.08104549495146684546	 0.08045526661324202411	 0.08044859684484277629	 0.02617837677257130874	0.00003873438499429192
0.12500000000000000000	 0.12652576370995738397	 0.03115929983830349401	 0.02847158105414357085	 0.02844328639627746735	 0.00473550498551746774	0.00001203131819993829
0.06250000000000000000	 0.17143658080719201275	 0.02013649409547469196	 0.01020826862157784426	 0.01005769649584385521	 0.00191365553915476489	0.00000383777673115095
0.03125000000000000000	 0.17565448298765815038	 0.02487388527707934047	 0.00432732284212742225	 0.00356453719019311777	 0.00095010695198704609	0.00000145008111789447


==> Data/is1_pentagon_eps_solver2_eps1.txt <==
0.50000000000000000000	 0.83043527629268276691	 0.36445018579775234624	0.05128010161804519296
0.25000000000000000000	 0.44354337873225646582	 0.25226666309483586348	0.03390457484569046887
0.12500000000000000000	 0.36711404006983999748	 0.25260981797908715896	0.05309722953845344429
0.06250000000000000000	 0.13084742138147056889	 0.23581280644469851393	0.03529024077251780023
0.03125000000000000000	 0.04045982065356505675	 0.16072676281710343571	0.01173300845476731198


==> Data/is1_pentagon_eps_solver2_eps11.txt <==
0.50000000000000000000	 0.66959953708233843628	 0.58082105524815252906	0.49762356818846587014
0.25000000000000000000	 0.16089856327587079288	 0.02617837677257130874	0.01916060909238834556
0.12500000000000000000	 0.08044905843627396524	 0.00473550498551746774	0.00803275439626120052
0.06250000000000000000	 0.04022452954874948527	 0.00191365553915476489	0.00059447121894348103
0.03125000000000000000	 0.02011224744791532265	 0.00095010695198704609	0.00026238315996918599


==> Data/is1_pentagon_eps_solver2_eps13.txt <==
0.50000000000000000000	 0.66959953707354979979	 0.58082105524180926981	0.49762356818500619315
0.25000000000000000000	 0.16089862856512238132	 0.00003873438499429192	0.00377175025584491419
0.12500000000000000000	 0.08043810794331003600	 0.00001203131819993829	0.00029108212362100787
0.06250000000000000000	 0.04021905397498571483	 0.00000383777673115095	0.00008047532317930201
0.03125000000000000000	 0.02010122530715187025	 0.00000145008111789447	0.00001942931090530488


==> Data/is1_pentagon_eps_solver2_eps3.txt <==
0.50000000000000000000	 0.67048780112958683564	 0.58146102550825518041	0.49796330747255318494
0.25000000000000000000	 0.16639179871690215617	 0.12611709035149751279	0.18971731812366662839
0.12500000000000000000	 0.08646774728967450419	 0.12652576370995738397	0.25529928837671950204
0.06250000000000000000	 0.04548470375926686599	 0.17143658080719201275	0.24516430679970457884
0.03125000000000000000	 0.02378465514686849830	 0.17565448298765815038	0.17649788079710806987


==> Data/is1_pentagon_eps_solver2_eps5.txt <==
0.50000000000000000000	 0.66960841445319208010	 0.58082746456513223432	0.49762696513796339515
0.25000000000000000000	 0.16095474198345149919	 0.08104549495146684546	0.04458054603840305719
0.12500000000000000000	 0.08051695927174910838	 0.03115929983830349401	0.02828420095849978541
0.06250000000000000000	 0.04030459062717854646	 0.02013649409547469196	0.03738504063864114824
0.03125000000000000000	 0.02019984257344369441	 0.02487388527707934047	0.05268808335810867827


==> Data/is1_pentagon_eps_solver2_eps7.txt <==
0.50000000000000000000	 0.66959962584673726749	 0.58082111933593816300	0.49762360215452705603
0.25000000000000000000	 0.16089912520768692716	 0.08045526661324202411	0.04027055385074031213
0.12500000000000000000	 0.08044995932369085334	 0.02847158105414357085	0.01040234695014157114
0.06250000000000000000	 0.04022544554656251603	 0.01020826862157784426	0.00450068027277320329
0.03125000000000000000	 0.02011322117015432870	 0.00432732284212742225	0.00524377888513456823


==> Data/is1_pentagon_eps_solver2_eps9.txt <==
0.50000000000000000000	 0.66959953796119309199	 0.58082105588268317931	0.49762356852490552406
0.25000000000000000000	 0.16089856746344066707	 0.08044859684484277629	0.04019294089407196569
0.12500000000000000000	 0.08044928745878271448	 0.02844328639627746735	0.01014057559962017359
0.06250000000000000000	 0.04022464925454340146	 0.01005769649584385521	0.00252364049386895328
0.03125000000000000000	 0.02011232970191273797	 0.00356453719019311777	0.00086308819621369647


==> Data/is1_trimmedsquare_solver1symmetric.txt <==
0.50000000000000000000	 0.87235533599206638300	 0.87257997233807027548	 0.87258221844444450177	 0.75882792768754492307	 0.87258224113009841272	0.87258224113232651931
0.25000000000000000000	 0.90062292131326449063	 0.90077780281341923718	 0.90035365612233675403	 0.90032538856959909435	 0.20048530367742492531	0.86967117466885612842
0.12500000000000000000	 0.89833254996058686803	 0.89901133301512592411	 0.89901485069578324083	 0.89898675915363568389	 0.22958665531947508587	0.79721029853508940111
0.06250000000000000000	 0.89480482080133083578	 0.89872329173252940571	 0.89867718101030902300	 0.89864459549980191255	 0.21656676910510369582	0.78850377712442176747
0.03125000000000000000	 0.88074223509174975888	 0.89860354765010486133	 0.89859243529567967013	 0.89855195341015603461	 0.19044125141060275208	0.00001677385390285343


==> Data/is1_trimmedsquare_solver1symmetric_eps1.txt <==
0.50000000000000000000	 1.28994815740438628637	 0.85004498420185026220	0.80799728094038270054
0.25000000000000000000	 1.06374343518960756683	 0.71882369537588630681	0.73995210265793676108
0.12500000000000000000	 1.01610802560680424378	 0.67121641450091651393	0.67128012679966031495
0.06250000000000000000	 0.60880861099479688381	 0.26895538512638778039	0.02923888462576288913
0.03125000000000000000	 0.32484530732228894534	 0.16388718871836724378	0.03895256981480913622


==> Data/is1_trimmedsquare_solver1symmetric_eps11.txt <==
0.50000000000000000000	 1.23669388480168485067	 0.87258224113009841272	0.82474111218012136071
0.25000000000000000000	 1.06877439453770950450	 0.20048530367742492531	0.06339607768365575213
0.12500000000000000000	 1.01794250106436190428	 0.22958665531947508587	0.07878796615747847565
0.06250000000000000000	 1.00462955944242748885	 0.21656676910510369582	0.08736680177801679770
0.03125000000000000000	 1.00117892780594730517	 0.19044125141060275208	0.06667153970927817974


==> Data/is1_trimmedsquare_solver1symmetric_eps11_stab.txt <==
0.50000000000000000000	 1.49509000319280382918	 0.91379255578978935137	0.83774734980328147138
0.25000000000000000000	 1.09610203409351480985	 0.90253872622839370621	0.77296081995824805766
0.12500000000000000000	 1.02124625023067738816	 0.86771304241716451511	0.74754301031158809643
0.06250000000000000000	 1.00503748856543828616	 0.82645646915734782834	0.53112638370004705557
0.03125000000000000000	 1.00122975326621288517	 0.89861602034208365453	0.51460225505721424177


==> Data/is1_trimmedsquare_solver1symmetric_eps13.txt <==
0.50000000000000000000	 1.23669388480168529476	 0.87258224113232651931	0.82474111218168377757
0.25000000000000000000	 1.06877439453818712245	 0.86967117466885612842	0.79390099023526239375
0.12500000000000000000	 1.01794250106449313265	 0.79721029853508940111	0.68925406126687405184
0.06250000000000000000	 1.00462955944271126185	 0.78850377712442176747	0.32059256186219647899
0.03125000000000000000	 1.00117892780624528903	 0.00001677385390285343	0.38794768275618685127


==> Data/is1_trimmedsquare_solver1symmetric_eps13_stab.txt <==
0.50000000000000000000	 1.23669388480168507272	 0.91379255578978879626	0.83774734980328058320
0.25000000000000000000	 1.09597898009874428205	 0.90253872382551525444	0.71184910744350682332
0.12500000000000000000	 1.02124625023088055897	 0.83640019706434942659	0.76544489373912294461
0.06250000000000000000	 1.00503748856569430359	 0.79242082230701649248	0.55113004124571240983
0.03125000000000000000	 1.00122975327010865776	 0.89861601977032112831	0.46535397047820981076


==> Data/is1_trimmedsquare_solver1symmetric_eps1_stab.txt <==
0.50000000000000000000	 1.61585416289235861420	 0.90670339758595686064	0.83774734980328113831
0.25000000000000000000	 1.08964064925767845082	 0.90182350373981612357	0.82620646628129590372
0.12500000000000000000	 1.02003537469548666294	 0.89930554765714609822	0.82391755373440012100
0.06250000000000000000	 1.00398892578516929497	 0.23117696532906695239	0.02937897810822237901
0.03125000000000000000	 1.00102984387887183892	 0.16518039182496579986	0.09797359723983231627


==> Data/is1_trimmedsquare_solver1symmetric_eps3.txt <==
0.50000000000000000000	 1.34681031085352542753	 0.87235533599206638300	0.82461391584111010111
0.25000000000000000000	 1.06872621266114142813	 0.90062292131326449063	0.82540323205370236259
0.12500000000000000000	 1.01792941293764926947	 0.89833254996058686803	0.82403012900435679278
0.06250000000000000000	 1.00462608698716016065	 0.89480482080133083578	0.82364853227374623668
0.03125000000000000000	 1.00117802510909648106	 0.88074223509174975888	0.82354804836649764255


==> Data/is1_trimmedsquare_solver1symmetric_eps3_stab.txt <==
0.50000000000000000000	 1.23669388480168485067	 0.91379255578978901831	0.83016393018948497762
0.25000000000000000000	 1.09604251543351915998	 0.90179919413559750385	0.82512306451605021973
0.12500000000000000000	 1.02122868441993830402	 0.89930620956380025177	0.82391755373439312660
0.06250000000000000000	 1.00503350322901496838	 0.89874163042056798290	0.82366023932411303043
0.03125000000000000000	 1.00122880410141235075	 0.89860755596261154832	0.82354954513650835413


==> Data/is1_trimmedsquare_solver1symmetric_eps5.txt <==
0.50000000000000000000	 1.34750110878925943858	 0.87257997233807027548	0.82473984500203134651
0.25000000000000000000	 1.06877391272066057937	 0.90077780281341923718	0.82512309319059817803
0.12500000000000000000	 1.01794237038787049876	 0.89901133301512592411	0.82403031528463699384
0.06250000000000000000	 1.00462952488028367526	 0.89872329173252940571	0.82364858556487352548
0.03125000000000000000	 1.00117891887783549976	 0.89860354765010486133	0.82354806283550241464


==> Data/is1_trimmedsquare_solver1symmetric_eps5_stab.txt <==
0.50000000000000000000	 1.49509000319280382918	 0.90576483103812654996	0.83016393018948575477
0.25000000000000000000	 1.09607347710054070511	 0.90179858625362319113	0.82607920375466925567
0.12500000000000000000	 1.02045653141788905671	 0.89901488570444576531	0.82412063173255012405
0.06250000000000000000	 1.00503744840382447379	 0.89874159696833721966	0.82366003647561580880
0.03125000000000000000	 1.00122974364778061229	 0.89860754869867209838	0.82354949933085275227


==> Data/is1_trimmedsquare_solver1symmetric_eps6.txt <==
0.25000000000000000000	 1.06877439453770950450	 0.20048530367742492531	0.06339607768365575213
0.12500000000000000000	 0.53465471100584227582	 0.00000257268648872395	0.00000083894946780967
0.06250000000000000000	 0.40364937830213531988	 0.00000460218444455496	0.00015513640215262037
0.03125000000000000000	 0.29687429549468236090	 0.00000823423795450273	0.00145281995108372821


==> Data/is1_trimmedsquare_solver1symmetric_eps7.txt <==
0.50000000000000000000	 1.34750803164510579712	 0.87258221844444450177	0.78851628467635537234
0.25000000000000000000	 1.05320348612933822885	 0.90035365612233675403	0.82512306470140239778
0.12500000000000000000	 1.01794249967859373740	 0.89901485069578324083	0.82391755379950282201
0.06250000000000000000	 1.00462955905746675889	 0.89867718101030902300	0.82361484639195470248
0.03125000000000000000	 1.00080352928777505106	 0.89859243529567967013	0.82353892077796775339


==> Data/is1_trimmedsquare_solver1symmetric_eps7_stab.txt <==
0.50000000000000000000	 1.23669388480168485067	 0.90576153407539772289	0.83774734980328058320
0.25000000000000000000	 1.09612913819818880157	 0.90179858006545687843	0.82607917009478659676
0.12500000000000000000	 1.02124624854716494760	 0.89930605472532809674	0.82412062265479402168
0.06250000000000000000	 1.00321843967798529640	 0.89874159659398356048	0.82366003430507694905
0.03125000000000000000	 1.00122975319366314118	 0.89860754860794189725	0.82354949880781869176


==> Data/is1_trimmedsquare_solver1symmetric_eps9.txt <==
0.50000000000000000000	 1.34750810087515349167	 0.75882792768754492307	0.82474111205591327245
0.25000000000000000000	 1.05320348612932668253	 0.90032538856959909435	0.82388492959181303110
0.12500000000000000000	 1.01294980106224841165	 0.89898675915363568389	0.82364642146217537100
0.06250000000000000000	 1.00321843967542667642	 0.89864459549980191255	0.81845965133861398044
0.03125000000000000000	 1.00080352928786386890	 0.89855195341015603461	0.78802501784237399818


==> Data/is1_trimmedsquare_solver1symmetric_eps9_stab.txt <==
0.50000000000000000000	 1.23669388480168485067	 0.91379255578978901831	0.83016393018949008464
0.25000000000000000000	 1.09612912977676479898	 0.90179894821758144197	0.82610005054547741565
0.12500000000000000000	 1.02124624208638570266	 0.89930652028201263359	0.82412181838165809999
0.06250000000000000000	 1.00503748456977004544	 0.89874211520544766696	0.82365635227450617606
0.03125000000000000000	 1.00122975128022728697	 0.89860811333548229474	0.82354804328641173505


==> Data/is1_trimmedsquare_solver1symmetric_stab.txt <==
0.50000000000000000000	 0.91379255578978901831	 0.90576483103812654996	 0.90576153407539772289	 0.91379255578978901831	 0.91379255578978935137	0.91379255578978879626
0.25000000000000000000	 0.90179919413559750385	 0.90179858625362319113	 0.90179858006545687843	 0.90179894821758144197	 0.90253872622839370621	0.90253872382551525444
0.12500000000000000000	 0.89930620956380025177	 0.89901488570444576531	 0.89930605472532809674	 0.89930652028201263359	 0.86771304241716451511	0.83640019706434942659
0.06250000000000000000	 0.89874163042056798290	 0.89874159696833721966	 0.89874159659398356048	 0.89874211520544766696	 0.82645646915734782834	0.79242082230701649248
0.03125000000000000000	 0.89860755596261154832	 0.89860754869867209838	 0.89860754860794189725	 0.89860811333548229474	 0.89861602034208365453	0.89861601977032112831


==> Data/is1_trimmedsquare_solver2.txt <==
0.50000000000000000000	 0.61657816395304643198	 0.61669565262717762621	 0.61669682975019524118	 0.61669684152164983004	 0.61669684163936311361	0.61669684164053983899
0.25000000000000000000	 0.51637178766460334334	 0.51648500516509199265	 0.51648613715391955559	 0.51648569979495639881	 0.16552172417401933568	0.00002387312874808475
0.12500000000000000000	 0.39247058036965065675	 0.39252219287402462244	 0.39252270917217096935	 0.39252254405347941635	 0.17054520903784048391	0.00000548032454893057
0.06250000000000000000	 0.28982839614291666663	 0.28984364562545217314	 0.28984379810501320618	 0.28984373594426621201	 0.16200859087791022461	0.00000465783387613590
0.03125000000000000000	 0.20981342506642933210	 0.20981389841277844899	 0.20981390304602537400	 0.20981387954390981476	 0.14790538796834218349	0.00000270705631923773


==> Data/is1_trimmedsquare_solver2_eps1.txt <==
0.50000000000000000000	 0.99552277129891431073	 0.60682950353178410907	0.59443286669087402885
0.25000000000000000000	 0.62599460924224792358	 0.50584674737481682971	0.50183367841444603830
0.12500000000000000000	 0.43798571620692061668	 0.38790365574235796675	0.38771384322668805966
0.06250000000000000000	 0.32979733155562540592	 0.23935540846097866363	0.00813260186632215436
0.03125000000000000000	 0.21991579234488684014	 0.14498175940543472917	0.06293532204790960871


==> Data/is1_trimmedsquare_solver2_eps11.txt <==
0.50000000000000000000	 0.98453305115773970257	 0.61669684163936311361	0.60247132355004984205
0.25000000000000000000	 0.61328061763660091099	 0.16552172417401933568	0.05082496955693769497
0.12500000000000000000	 0.42864370564072351577	 0.17054520903784048391	0.05303963453116720961
0.06250000000000000000	 0.30308978065295233417	 0.16200859087791022461	0.02148513326896141565
0.03125000000000000000	 0.21458766856582464633	 0.14790538796834218349	0.00769663690796172639


==> Data/is1_trimmedsquare_solver2_eps13.txt <==
0.50000000000000000000	 0.98453305115650124879	 0.61669684164053983899	0.60247132355102606116
0.25000000000000000000	 0.61328061763512708993	 0.00002387312874808475	0.00012843391648774288
0.12500000000000000000	 0.42864370563964498961	 0.00000548032454893057	0.00006411281651211805
0.06250000000000000000	 0.30308978065217295761	 0.00000465783387613590	0.00005808528873525829
0.03125000000000000000	 0.21458766856526964584	 0.00000270705631923773	0.00008972846759005525


==> Data/is1_trimmedsquare_solver2_eps3.txt <==
0.50000000000000000000	 0.98465794281050911252	 0.61657816395304643198	0.60237336122354601109
0.25000000000000000000	 0.61342938940080837806	 0.51637178766460334334	0.51196528457700196668
0.12500000000000000000	 0.42875249669794412988	 0.39247058036965065675	0.39205615411389205249
0.06250000000000000000	 0.30316825472561181876	 0.28982839614291666663	0.28995737014025491085
0.03125000000000000000	 0.21464361582456395472	 0.20981342506642933210	0.20991396697695050011


==> Data/is1_trimmedsquare_solver2_eps5.txt <==
0.50000000000000000000	 0.98453430176611800295	 0.61669565262717762621	0.60247034190155779321
0.25000000000000000000	 0.61328210787534009896	 0.51648500516509199265	0.51207290272151373411
0.12500000000000000000	 0.42864479533298521785	 0.39252219287402462244	0.39210459987613682786
0.06250000000000000000	 0.30309056667608369473	 0.28984364562545217314	0.28996986480630082550
0.03125000000000000000	 0.21458822895454371382	 0.20981389841277844899	0.20991219440938185814


==> Data/is1_trimmedsquare_solver2_eps7.txt <==
0.50000000000000000000	 0.98453306366275517014	 0.61669682975019524118	0.60247131373433360224
0.25000000000000000000	 0.61328063225789175572	 0.51648613715391955559	0.51207397902510809473
0.12500000000000000000	 0.42864371635494780133	 0.39252270917217096935	0.39210508513284630938
0.06250000000000000000	 0.30308978838933003930	 0.28984379810501320618	0.28996998963173198360
0.03125000000000000000	 0.21458767408415407862	 0.20981390304602537400	0.20830765183829022535


==> Data/is1_trimmedsquare_solver2_eps9.txt <==
0.50000000000000000000	 0.98453305128155199633	 0.61669684152164983004	0.60247132345286691368
0.25000000000000000000	 0.61328064577156327086	 0.51648569979495639881	0.51186295354432975735
0.12500000000000000000	 0.42864372392841521009	 0.39252254405347941635	0.39206456789027532839
0.06250000000000000000	 0.30308979305114092107	 0.28984373594426621201	0.13491388148080654674
0.03125000000000000000	 0.21458767713070878158	 0.20981387954390981476	0.08460032271880088550


==> Data/is1_v_solver1symmetric_eps9.txt <==
0.50000000000000000000	 0.65449453964194181932	 0.31267390731409822058	0.02885024897713817094
0.25000000000000000000	 0.00004001893134905754	 0.00000340656146727349	0.00000000661749267582
0.12500000000000000000	 0.00002925529789484400	 0.00000834207828093514	0.00000000619673109112
0.06250000000000000000	 0.00002158163850474129	 0.00010837933950863324	0.00000000649886318708
0.03125000000000000000	 0.00001568701710470754	 0.00000341261944644992	0.00000001075088742991


==> Data/is1_v_solver2_eps9.txt <==
0.50000000000000000000	 0.65449453964194181932	 0.31267390731409822058	0.02885024897713817094
0.25000000000000000000	 0.00004001893134905754	 0.00000340656146727349	0.00000000661749267582
0.12500000000000000000	 0.00002925529789484400	 0.00000834207828093514	0.00000000619673109112
0.06250000000000000000	 0.00002158163850474129	 0.00010837933950863324	0.00000000649886318708
0.03125000000000000000	 0.00001568701710470754	 0.00000341261944644992	0.00000001075088742991


==> Data/is_const_b_fitted_square_p=0.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> Data/is_const_b_fitted_square_p=1.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253
0.01562500000000000000	 0.94873628722434910632


==> Data/is_const_b_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> Data/is_const_b_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> Data/is_const_b_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> Data/is_const_b_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> Data/is_const_b_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> Data/is_const_b_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> Data/is_const_b_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> Data/is_const_b_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> Data/sensibility_error_pressure_circle.txt <==
0.00010000000000000000	 0.00352336127900393587	 0.00109805656185974214	 0.00026590193898557948	0.00006495432179116604
0.00100000000000000002	 0.00352337128039028908	 0.00109805761625872563	 0.00026590448222710701	0.00006495446014479453
0.01000000000000000021	 0.00352394103101464663	 0.00109807076866686717	 0.00026592587254033011	0.00006495784308708023
0.10000000000000000555	 0.00353060053487396375	 0.00109856779725083322	 0.00026627540916720354	0.00006500013619854521
1.00000000000000000000	 0.00412141332580204505	 0.00116639395033115443	 0.00027526755540847100	0.00006631979298128003
10.00000000000000000000	 0.00775837335438541147	 0.00220903608618781616	 0.00044367506743345643	0.00008623807289675224
100.00000000000000000000	 0.00873177528115100590	 0.00260443766915145151	 0.00050295452247338596	0.00009486412741833668
1000.00000000000000000000	 0.00878054453638467229	 0.00269532595831030539	 0.00050489853948273088	0.00009502359441849563


==> Data/sensibility_error_velocity_circle.txt <==
0.00010000000000000000	 0.00366476044888719389	 0.00101248247504765040	 0.00020946488486773206	0.00005577139525258903
0.00100000000000000002	 0.00878054453638467229	 0.00269532595831030539	 0.00050489853948273088	0.00009502359441849563
0.01000000000000000021	 0.00366610348427852395	 0.00098779839138151576	 0.00023157982369501954	0.00005828626584207485
0.10000000000000000555	 0.00413892941755727821	 0.00120674851446118578	 0.00037310116537275404	0.00010557282778000379
1.00000000000000000000	 0.01212397174143658128	 0.00527432142177102978	 0.00194386818414278963	0.00061433976951071685
10.00000000000000000000	 0.01562476823255779836	 0.01025640420353666343	 0.00375367642098079152	0.00119115600212515169
100.00000000000000000000	 0.00819779114445017693	 0.00345669318218840135	 0.00094963475644738963	0.00023618131386470318
1000.00000000000000000000	 0.00786273030534219257	 0.00472039199095249714	 0.00094332272852378960	0.00015708025401533332

